Super Mario in the Pernicious Kingdoms: Classifying glitches in old games

In a case study spanning four classic Super Mario games and the analysis of 237 known glitches within them, we classify a variety of weaknesses that are exploited by speedrunners to enable them to beat games quickly and in surprising ways. Using the Seven Pernicious Kingdoms software defect taxonomy and the Common Weakness Enumeration, we categorize the glitches by the weaknesses that enable them. We identify 7 new weaknesses that appear specific to games and which are not covered by current software weakness taxonomies.

==> data/data/code-normalization.csv <==
original,normalized
"Improper Correction of Illegal State (not cwe, numerical)",NEW: Improper Correction of Illegal State
"Improper enforcement of single, unique action (837)","CWE-837: Improper Enforcement of a Single, Unique Action"
"Improper enforcement of single, unique action - 837 (also location?)","CWE-837: Improper Enforcement of a Single, Unique Action"
"Improper enforcement of single, unique action - 837","CWE-837: Improper Enforcement of a Single, Unique Action"
"Improper enforcement of single, unique action - 837","CWE-837: Improper Enforcement of a Single, Unique Action"
,FIXME: Blank
Access of Memory Location After End of Buffer - 788,CWE-788: Access of Memory Location After End of Buffer
CWE-835: Loop with Unreachable Exit Condition ('Infinite Loop'),CWE-835: Loop with Unreachable Exit Condition
Classic Buffer Overflow - 120,CWE-120: Buffer Copy without Checking Size of Input
Couldn't replicate,FIXME: ???
Early Validation - 179,CWE-696: Incorrect Behavior Order
Entity Limit (not cwe),NEW: Entity Limit
Failure to Appropriately Recheck Condition (not cwe),NEW: Failure to Appropriately Recheck Condition
I have no idea what this is,FIXME: ???
IOCWE-002: Bad Boundary Definition,NEW: Bad Boundary Definition
IOCWE-002: Bad Boundary Definiton,NEW: Bad Boundary Definition
IOCWE-004: Bad Priority Definition,CWE-696: Incorrect Behavior Order
IOCWE-006: Overlapping boundaries of different type,NEW: Overlapping Boundaries of Different Types
IOCWE-008: State exit too early,NEW: State Exit Too Early
Improper Check for Unusual or Exceptional Conditions (754),CWE-703: Improper Check or Handling of Exceptional Conditions
Improper Check for Unusual or Exceptional Conditions - 754,CWE-703: Improper Check or Handling of Exceptional Conditions
Improper Handling of Exceptional Conditions (vague) - 755,CWE-703: Improper Check or Handling of Exceptional Conditions
Improper Handling of Exceptional Conditions - 755,CWE-703: Improper Check or Handling of Exceptional Conditions
Improper Initialisation - 665,CWE-665: Improper Initialization
Improper Initiliasation of New State (expansion from cwe),CWE-665: Improper Initialization
Improper Validation  - 20,CWE-20: Improper Input Validation
Improper Validation (vague) - 20,CWE-20: Improper Input Validation
Improper Validation - 20,CWE-20: Improper Input Validation
Incomplete Clean-Up - 459,CWE-459: Incomplete Cleanup
Incomplete Cleanup – 459,CWE-459: Incomplete Cleanup
Incomplete cleanup - 459,CWE-459: Incomplete Cleanup
Incomplete definition of nonstandard behaviour (not cwe),CWE-475: Undefined Behavior for Input to API
Incorrect Behaviour Order: Early Validation - 179,CWE-696: Incorrect Behavior Order
Incorrect Game Element (not cwe),NEW: Entity Limit
Incorrect Synchronisation - 821,CWE-821: Incorrect Synchronization
Incorrectly Shared Behaviour (not cwe),NEW: Incorrectly Shared Behavior
Integer Coercion Error - 192,CWE-192: Integer Coercion Error
Missing Synchronisation (820),CWE-820: Missing Synchronization
Missing Synchronisation - 820,CWE-820: Missing Synchronization
NOT REALLY A GLITCH,NEW: Correct But Surprising Behavior
NOT REALLY A GLITCH??,NEW: Correct But Surprising Behavior
NOT REALLY A GLITCH???,NEW: Correct But Surprising Behavior
Numeric Error - 189,FIXME: CWE-189: Numeric Error
Numerical - 189,FIXME: CWE-189: Numeric Error
Off by One - 193,CWE-193: Off-by-one Error
Out of Bounds read - 125 (composite),CWE-125: Out-of-bounds Read
Out of Bounds read - 125,CWE-125: Out-of-bounds Read
Out-of-Bounds Read - 125,CWE-125: Out-of-bounds Read
Overflow - 190,CWE-190: Integer Overflow or Wraparound
Sprite limit (not cwe),NEW: Entity Limit
Unreachable exit condition - 835,CWE-835: Loop with Unreachable Exit Condition
What even,FIXME: ???
Wrap-Around Error - 128,CWE-190: Integer Overflow or Wraparound
Wrap-around Error - 128,CWE-190: Integer Overflow or Wraparound


==> data/data/data.csv <==
Game,Glitch,Description,Mapping,Notes
SMB1,No Offscreen Brick Debris,A brick block partially offscreen to the left will not render debris when destroyed,Off by One - 193,off by one
SMB1,6-3 Bullet Behaviour,Waiting on a certain platform in 6-3 facing left eventually spawns bullet bills that either leave trails when defeated or do not fall properly,Incorrectly Shared Behaviour (not cwe),slightly offscreen lift sprites being read - unique colour pallette relevant?
SMB1,Die and Complete Castle,"When touching the axe at the same time as being hit while small, a game over will be shown after the stage is completed.",Early Validation - 179,cwe -early validation
SMB1,Power-up limit,Spawning a power-up while one is already on screen will delete the old power-up,Entity Limit (not cwe),memory/entity limit
SMB1,3-1 Trampoline Disappears,"Upon destroying certain brick blocks in 3-1, the trampoline in the stage will disappear. Landing where it used to be is a softlock.",Improper Validation (vague) - 20,unloaded too early - no handling to reload dynamically
SMB1,Double Death Sound,"When hit and killed by a hammer bro hammer, if a second hammer hits mario's location after pausing and unpausing the music will repeat","Improper Enforcement of Single, Unique Action - 837",death triggers not disabled
SMB1,2-Player Duplicate Vines,"In 2-player hard mode, if mario dies in 1-2 and luigi dies in 5-2 while holding a vine, a vine will spawn after entering the pipe in mario 1-2.",Incomplete Clean-Up - 459,"Not correctly re-initialising - previous screen ended while on a vine, which normally happens going into coin heaven"
SMB1,Enemy Glitch,Defeating an enemy may spawn another enemy,Entity Limit (not cwe),memory/entity limit
SMB1,5-2 Invisible Vine,Dying to a hammer while holding a vine in 5-2 results in an invisible vine near the start upon respawning,Incomplete Clean-Up - 459,"Not correctly re-initialising - previous screen ended while on a vine, which normally happens going into coin heaven"
SMB1,Flag Doesn't Fall,"With precise movement, grabbing the flagpole skips the flag fall animation",Improper Validation - 20,"too close to bottom - no slide down, no animation"
SMB1,1-1 Floating Beetle,"On hard mode 1-1, jumping on a beetle falling into a pit will stop the shell in midair, and it will then be walking on air through walls",Improper Handling of Exceptional Conditions - 755,No physics for walking/hit beetle - only falls walking off edges
SMB1,Castle Entry Flagpole Animation,Throwing a fireball as mario reaches the flagpole changes his animations after releasing the flagpole,Missing Synchronisation - 820,interrupts end of animation
SMB1,Harmless Enemy,"After taking damage from an enemy, remaining in contact with them will prevent additional damage from being registered.",Improper Validation (vague) - 20,validation only checking for change in contact
SMB1,Axe Doesn't Disappear,"If (Fake/)Bowser is defeated with fireballs and the axe grabbed on the far right, it does not disappear",Improper Validation (vague) - 20,"can't find bowser to fall, so skips animation"
SMB1,128 Life Overflow (NES),Losing a life with 128 lives results in a game over,Overflow - 190,
SMB1,8-4 Invisible Underwater Piranha,"There is an invisible piranha plant in the pink pipe at the entry of the underwater section, which can be killed and deals damage. (fixed in all stars)",Incorrect Game Element (not cwe),sprite limit? Not a glitch just forgot to place it?
SMB1,1-1 Ceiling-Floor Wrap,Jumping with proper timing at the top of the screen as a goomba falls in a pit will result in mario taking damage. Same can be done with a mushroom.,Wrap-around Error - 128,Screen wrap/top and bottom shared index
SMB1,"""Minus World""",Entering the 1-2 warp zone without loading it properly by jumping through the wall (seen later) and entering the left pipe loads an unclearable version of 7-2,Out-of-Bounds Read - 125,Accessing wrong address as warp zone locations aren't loaded
SMB1,Wall Moonwalk,Getting into a wall facing outwards (eg by scrolling so only a small gap remains to the left of a wall) will push mario through the wall,"Improper Correction of Illegal State (not cwe, numerical)","walls push mario ""backwards"", turning around breaks this"
SMB1,Power-up Jump,"Collecting a non-star power-up in midair and pressing jump at the right time will make mario jump again. If performed with a fire flower, the jump sound effect will be replaced with the fireball sound effect",Improper Initiliasation of New State (expansion from cwe),Updating mario's values wrong
SMB1,1-1 Music Change,"Collecting the star power-up as late as possible and finishing the level results in the star running out during the level clear, and the regular stage music will return instead of the victory sound",Missing Synchronisation - 820,Music trigger skipped
SMB1,Over The Flag (glitch?),Jumping over the flagpole presents an endless (within game time) empty path.,Access of Memory Location After End of Buffer - 788,access to unused area not prevented
SMB1,Wrong Path,"When required to pick the right path (4-4, 7-4), picking the correct path and then jumping repeatedly will be treated as picking the wrong path",NEW: Bad Boundary Definition,overlapping/poorly shaped trigger areas
SMB1,Spontaneous Red Koopa,"Possible in 3-1, 4-1, 6-1. 3-1: hit a green shell from below with precise timing. 6-1: hit a ?-block as a spiny lands on it. The object hit becomes a red shell in both cases",Improper Handling of Exceptional Conditions (vague) - 755,all enemies are red koopas while in transition states?
SMB1,Missing Walk Animation,Jumping and throwing a fireball at the start of a level/section freezes the walk animation for a bit.,Improper Initiliasation of New State (expansion from cwe),animation updates interrupted
SMB1,Small Fire Mario,"By touching the axe with a power-up while getting hit will start the following level as Super Mario, but with some changes:
Getting hit results in losing a life. Acquiring a power-up makes mario small, including the pallete change for fire. Throwing fireballs briefly resizes mario.",Improper Initiliasation of New State (expansion from cwe),states aren't discrete
SMB1,Stuck Underwater (NES),"Crouch-Swimming into the gap above an underwater exit pipe, then facing left and standing pushes mario into the wall (same as Wall Moonwalk?)","Improper Correction of Illegal State (not cwe, numerical)","walls push mario ""backwards"", turning around breaks this"
SMB1,Thousand Seconds Point Bonus (Lost Levels),Clearing a castle with time at 000 results in a 50000 point bonus as the time is interpreted as 1000,Integer Coercion Error - 192,Time interpreted wrong
SMB1,Vine Teleport,Touching a vine at the far left of the screen will teleport mario to the other side,Wrap-around Error - 128,Screen wrap
SMB1,Walk Through Walls,"Jumping with specific positioning into a wall will land mario on the level beneath, which he can walk on",Off by One - 193,"Walls not continuous, passing ""between""?"
SMB1,Wall Jump,"By jumping towards a wall at some speed, mario can jump a second time upon making contact with the wall (as he moves slightly into the wall)",Incorrect Behaviour Order: Early Validation - 179,moving into wall and landing on one of the bricks making it
SMB1,Wrong Warp,"Only one warp destination is loaded at a time: by being far enough to the right of the screen warp pipes can be used before their destination is loaded.
This instead takes mario to the previous destination (4-2, 8-4 speedrun)",Out-of-Bounds Read - 125,Poorly placed triggers/overlapping warp zones
SMB3,Airship Glitch,losing a life in 5-airship sometimes causes it to move to an inaccessible location,Improper Validation - 20,"other section of sky landed still treated as ""levels"" and therefore valid places for the ship to move to?"
SMB3,Air Walk,standing on quicksand before flying with raccoon/tanuki powerup replaces the flying animation with the walking animation,Improper Initiliasation of New State (expansion from cwe),mario treated as partially airborne while in quicksand
SMB3,Boomerang Bro/Lakitu 1-up,"if the fifth or later enemy jumped on in a combo is a boomerang bro or lakitu, they will give a 1-up instead of the right number of points",NEW: Correct But Surprising Behavior,Fixed: i'm guessing the boomerang bro counts as two sprites (the boomerang and the sprite) so its
SMB3,3-6 unbreakable brick,"where there are two red koopas and two brick blocks, hitting the lower block with a shell (releasing a leaf) prevents you from breaking the upper block",Incorrectly Shared Behaviour (not cwe),
SMB3,3-3 blocks acting as coins,in 3-3 there's a 2x2 arrangement of coins; hitting a p-switch to turn them into bricks and breaking the lower two has the upper two respond as coins,Improper Initiliasation of New State (expansion from cwe),not all coin behaviour is overwritten
SMB3,Boom Boom out of bounds,"flying above boom boom using a p wing may cause him to fly through the ceiling and become inaccessible, causing softlock",CWE-703: Improper Check or Handling of Exceptional Conditions,repositions himself relative to mario (FIXED: mario has code to move back into bounds in the case of wall clips... boom boom doesnt)
SMB3,2-3 coins acting as bricks,"similar to 3-3 but reversed, blocks turned into coins behave as bricks when walked into",Improper Initiliasation of New State (expansion from cwe),not all brick behaviour overwritten
SMB3,Disappearing Fortress,"If a spade panel is on the same space as a fortress, after playing the matching game the fortress will disappear but not advance progression",Improper Validation - 20,"fortress disappears because a stage was cleared in the right place, but story progress is tied to something in the castle"
SMB3,Donut block fall through,"While falling on a donut block, mario will pass through other donut blocks passed through on the way down instead of stopping on them",Improper Check for Unusual or Exceptional Conditions - 754,"mario treated as standing, not checking for new ground"
SMB3,Extended 1-up theme,"If Raccoon mario swings his tail just after collecting a 1-up, a glitched version of the 1-up jingle will play",Incorrect Synchronisation - 821,sound effects interfering
SMB3,2 Player Flame Cards,"In the boxes and ladders bonus game in 2-player, if the game is paused as a box is collected a card slot will show a flame sprite.
These turn blank in levels, change to mixed sprites if the inventory is opened and closed, and give lots of bonus lives when matched with certain other cards",Out of Bounds read - 125 (composite),
SMB3,Fly through walls,"By crouch flying in a 1 block gap, mario can fly through walls",CWE-1023: Incomplete Comparison with Missing Factors,numerical/gaps (fixed: i think this covers it better... its not redoing the boundary checks in the case where mario is crouched and so mario ends up the wrong side of a boundary for the check and so flies through the walls)
SMB3,Statue Goal Match,Collecting a third matching goal card while turning into statue mario at the same time spawns a strange sprite and locks the game,Out of Bounds read - 125,"maybe can't load new sprite onto mario because stage ends, so sprite memory messes up?"
SMB3,3-6 Green Brick,Throwing a koopa shell once the donut block appears to hit the coin block and not standing on the donut causes a bush to display instead as a green brick,Incorrect Synchronisation - 821,Colour and sprite are different - interacting with coin block brings the block up in sprites to draw?
SMB3,Gray Tanooki Mario,Pressing B while entering a pipe as tanooki mario turns the sprite gray while entering the pipe,Missing Synchronisation - 820,completes part of the statue transformation
SMB3,Gray Hammer Mario,Collecting a Hammer Suit at the same time as turning into a statue changes hammer mario's colours. This also disables pipes,Missing Synchronisation (820),completes part of the statue transformation
SMB3,6-10 Hammer Sliding,Sliding into the hammer suit allows mario to continue to slide as hammer mario (debatably intended behaviour),Incomplete cleanup - 459,mario's state not reset when receiving powerup
SMB3,Jump Through P-Switch,"In 1-2 the P-Switch in the brick block can be jumped through from below, triggering it",NEW: Bad Boundary Definition,numerical/no handling for being stuck between ceiling and floor (fixed: bad boundary definition... should be solid from below)
SMB3,1-1 Block Bottom of screen,Jumping on a specific winged koopa puts mario in a bonus area without scrolling the screen to it. Hitting a hidden block in this area makes it appear at the bottom of the screen,Wrap-Around Error - 128,screen wrap
SMB3,Duplicate Ice Block,Grabbing an ice block at the same time as a Buster Beetle results in both mario and the beetle holding one,Missing Synchronisation - 820,simultaneous events mishandled
SMB3,Infinite Whistles,"Saving and quitting (or possible getting a game over) after acquiring a whistle in 1-3 will re-open stage 1-3, which can be completed for another whistle",Improper Validation  - 20,whistle not considered a normal clear and not saved?
SMB3,Invisible Bricks,"This glitch works in World 5-The map icon for the tower level from Sky Land.Tower. First, the player must start the level with a P-Wing. The player must fly to the area full of bricks. (There should be two Micro-Goombas there too). The player must then fly to the pipe, then go above it, and keep going right until they get over the pipe into an area behind it. There is also a brick with a 1-Up Mushroom back here. Over to the left, the player should see a wall of bricks. Mario must then fly over to them and whip them with his tail to make a spot to stand on. The player must then make Mario fly upwards off the screen for a while, they start seeing ""invisible"" blocks being broken at the very bottom of the screen. ",CWE-703: Improper Check or Handling of Exceptional Conditions,fixed: Mario gets OOB... no check is there for being in bounds and so UB happens.
SMB3,3-9 Invisible Mario,"Going into the background and then entering the underwater pipe makes mario invisible and invincible underwater, though a blue mario silhouette will appear when passing through enemies",Incomplete Cleanup - 459,background state not properly handled/removed in area transitions
SMB3,Green Fireballs,"As fire mario in a toad house, fireballs are green",Incomplete definition of nonstandard behaviour (not cwe),area palette
SMB3,World 7 Invisible Muncher,"At the end of the second plant level in world 7, there is a tall thin pipe mario can stand on. Doing so will deal damage to mario, though there is nothing there",Incorrect Game Element (not cwe),missing sprite
SMB3,Invincible Brick,In 4-1 (and elsewhere?) throwing a koopa shell at a brick partially offscreen will not break it,Off by One - 193,"block treated as offscreen, offscreen objects don't do certain behaviours"
SMB3,2-3 koopa in bricks,"After hitting the P switch, koopas that spawn on the brick pyramid will instead be surrounded by coins: if time runs out while there, they're stuck. This is fixed by leaving and returning",Improper Check for Unusual or Exceptional Conditions - 754,intended behaviour? No handling for blocks spawning on enemies
SMB3,Map Water Walk,"Using a whistle while on a boat allows mario to move off the warp island, and can now move freely around the map. The island can't be returned to",Incomplete Cleanup - 459,boat map state allowing water movement not reset when using whistle
SMB3,Multiple Items,"If an item is on screen while another spawns, the first will disappear",Entity Limit (not cwe),entity limit
SMB3,Misplaced smoke effect,"While fighting a koopaling, if tanooki mario flies off screen and transforms the visual effect (but not mario) will be displayed at ground level",CWE-190: Integer Overflow or Wraparound,numerical error - unsure how to handle offscreen location (fixed: unsure how to handle it so mods it screen hight causing wrap around)
SMB3,3-9 Pipe Entry,"With specific movement involving blocks around the entry pipe, mario can crouch jump to enter the side of the pipe.
Mario will not appear and be unable to move after the screen transition, though left and right will scroll the screen and fireballs can be thrown",CWE-703: Improper Check or Handling of Exceptional Conditions,"due to weird entry position, game doesn't know where to put mario (since there's no warp tied to his original location)? Similar to 7-1 ace.  (Fixed.  703 better captures the game doesn't know where to put mario)."
SMB3,5-6 Pipe Death,Entering the end pipe in the scrolling 5-6 will kill mario,NEW: Correct But Surprising Behavior,mario moves too far offscreen. (Fixed: I erred between this and incorrect behavior order but I think this is right... mario is too far away... he should die.  its surprising that the sound plays... but the death is correct).
SMB3,Power up while damaged,"As super mario, touching a fire flower and enemy (3-9 bob-omb) at the same time briefly displays mario as a miscoloured frog, then super, then finally resulting in being small",Classic Buffer Overflow - 120,simultaneous powerup changes mishandled (possibly numerical)
SMB3,Power up while dying,Collecting a super or 1-up mushroom while being hit as small mario will play the correct sounds (and for super mushroom grant points) but then treat mario as dying (no extra life for 1-up),Incorrect Synchronisation - 821,"simultaneous events pick an order to execute, regardless of how they might interact"
SMB3,Running in place,"Entering the toad whistle ending of 1-3 displays mario's running sprite instead of standing initially, despite not moving",Incomplete Cleanup - 459,not properly resetting state when changing screen
SMB3,4-5 Unused secret ending,"In the 4-5 tanooki room, the player can jump through the wall to find an unused stage exit",NEW: Correct But Surprising Behavior,"Jump through wall, numerical (fixed... this isn't a numerical error... its an unusual artefact of the level development process that didn't get deleted.  Combined with the wall clip... its there so it isn't a glitch but it is surprising)"
SMB3,5-1 treasure trigger,"at the end of 5-1, flying back over the entrance and running left until the treasure sound plays breaks the sprites and makes collecting the goal spawn a whistle treasure box that can be collected",Improper Validation - 20,treasure spawn is x-position based
SMB3,Shell in the wall,(Unconfirmed) throwing a shell sometimes allows it to get stuck inside a wall,CWE-696: Incorrect Behavior Order,numerical/angles (fixed: inconsistent with other mappings)
SMB3,Star jump animation,"When a star runs out while spinning, the animation continues until mario hits the ground (maybe intended?). Most notably this applies to climbing vines, allowing mario to spin indefinitely",Incomplete cleanup - 459,"when changing powerup state, current animation isn't checked (same as hammer slide)"
SMB3,Continuous star music,in multiple star levels (7-3) collecting a star exactly as the previous one runs out will give mario the powerup but not restart the music,Incorrect Synchronisation - 821,"simultaneous event handling (or music is still considered ""on"" but the end trigger is also set)"
SMB3,Statue Door,Entering a door as a statue plays the statue transformation animation after the screen change,Incorrect Synchronisation - 821,had to play the detransform animation at some point as no longer statue
SMB3,Moving platform ? Block,jumping into a ? Block that a moving platform moves through can either leave mario inside the block or result in jumping through it,Improper Check for Unusual or Exceptional Conditions (754),no handling for being in too small a place
SMB3,Strange Death #1,"This can be done in the original and Super Mario All-Stars versions. Mario must go to World 3-9. He must be small. When there are many bricks above him, one contains a Super Mushroom. Mario must release it and let in move to another block. He must hit the block the mushroom is on, and a nearby Para-Goomba will automatically fall off-screen, as if Mario defeated it.",NEW: Incorrectly Shared Behavior,"unclear - possibly hitbox extends indefinitely above hit block and applies to below entire row of blocks, testing possible (fixed: i mean its pure jank but incorrectly shared behavior seems to cover the sharing of the collision event?)"
SMB3,Strange Death #2,"This works in the original and Super Mario All-Stars version, in World 4-3. The player must play normally until he sees a short row of bricks, with a Buzzy Beetle on top and an upside-down Spiny on the bottom. Mario must go under the Buzzy Beetle, but be careful not to let the Spiny fall down. If he hits the block with the Buzzy Beetle, the Spiny will fall off-screen as if defeated.",NEW: Incorrectly Shared Behavior,"unclear - possibly hitbox extends indefinitely above hit block and applies to below entire row of blocks, testing possible (fixed: i mean its pure jank but incorrectly shared behavior seems to cover the sharing of the collision event?)"
SMB3,5-fortress-2 ceiling death,Mario can die by jumping at the top of the ceiling,Improper Check for Unusual or Exceptional Conditions (754),edge of screen death plane
SMB3,5-2 slope death,sliding down the slope at the start of 5-2 will kill mario as he hits the left of the screen,Improper Check for Unusual or Exceptional Conditions (754),edge of screen death plane
SMB3,Shoe colour glitch,Collecting a goomba shoe while holding a spiny shell changes mario's colours and does not display the shoe,Out of Bounds read - 125,"no sprite for shoe mario holding a shell, trying to access a sprite that doesn't exist"
SMB3,Invincible tanooki,"Landing in a shoe with statue form makes mario gray, invincible and unable to enter pipes",Out of Bounds read - 125,statue shoe mario doesn't exist (palette + pipes same as hammer)
SMB3,Vine cutoff,Scrolling a vine offscreen while it is growing and then returning will show it stopped growing,Failure to Appropriately Recheck Condition (not cwe),"behaviour stops offscreen, behaviour never restarts"
SMB3,Wall Jump,mario can jump again after jumping into walls at enough speed,CWE-696: Incorrect Behavior Order,numerical - moving slightly into wall and finding a floor (fixed... inconsistent with other coding)
SMB3,Warp Directly to the Princess,"In World 7-1, an invisible pipe can be traveled to directly arrive at Princess Toadstool. The glitch is very complicated, and is mainly due to jumping to an unknown region containing an invisible Jump Block, resulting in wrong instructions by the game. The game has to have the player place some shells at the right spots, stand at exactly 232-240 on the x-axis, jump to an exact spot, hold a specific shell, and have exact amount of enemies onscreen. The glitch is also made easier if the player is able to fly using a tail-related power-up, Tanooki Suit, or P-Wing, though it is not necessary. If the player manages to enter the invisible pipe, the player will glitch to Princess Toadstool's room. Bowser is never seen throughout the glitch, since the battle is skipped. This glitch is popular among speed runners.[22][23][24]

In the Super Mario All-Stars version, the player can enter the invisible pipe; however, it will not warp the player to Princess Toadstool's room. Instead, the screen will scroll back up, and return the player to another part of the level.

The glitch is fixed in Super Mario Advance 4. ",CWE-788: Access of Memory Location After End of Buffer,"long explanations from other people (FIXED: quoting from this explanation of it:  Touching the glitch tile, an invisible note block, makes the processor try to update memory outside of the normal tile data, at an address ($9c70) that reprograms how the processor interprets addresses. This causes execution to jump to an unintended area of the ROM and execute incorrect instructions. Eventually, the stack overflows and it starts executing RAM instructions starting at address $0081, which is just before the location of the player x value at $0090 and enemy x values $0091-5. (https://tasvideos.org/4288S).  That reads as a stack overflow to me"
SMB3,Underwater P wing,Losing a p wing underwater doesn’t reset the p meter until mario resurfaces,Incorrect Synchronisation - 821,p meter not intended to change underwater
SMB3,7-8 white block,Going behind the white block in 7-8 and then to the underground area allows mario to jump into the big ? Block,Incomplete Cleanup - 459,background state not properly handled in area transition
SMB3,White block invincible,in 5-7 going behind and then quickly returning to the normal part of the level makes mario fail to interact with all enemies and powerups,Incomplete Cleanup - 459,background state not properly handled in area transition
SMW,Bounce in Morton/Roy,Spin jumping on morton/roy while they climb the walls will have mario bouncing upside down,Failure to Appropriately Recheck Condition (not cwe),Incorrect collision detection
SMW,Shell colour change,Picking up a yellow shell as a koopa enters it then doing a cape spin leaves it upside down on the ground as a flashing shell. Spinning it again changes its colour to grey,Incorrect Synchronisation - 821,attempts two simultaneous changes of state
SMW,Fence duck jump,"Crouching and jumping onto a fence results in mario crouching whenever jumping off that fence, until ground is reached",Incomplete cleanup - 459,Remembers last airborne state
SMW,star world Key sprite glitch,"In star world 4, the key can be replaced by different sprites depending on the game version by carrying it with yoshi, then hitting all the green ""!"" blocks on the left",Sprite limit (not cwe),limited sprite memory
SMW,donut secret Key sprite glitch,"carrying a key with yoshi to the pipe at the end of donut secret without killing any koopas, then spitting it out once the gate appears will show a glitched sprite
(sprite limit, tape has no release behaviour)",Sprite limit (not cwe),Limited sprite memory
SMW,Misplaced tongue,Using yoshi's tongue and immediately letting him sink in lava results in the tongue being slightly vertically displaced while he sinks,Missing Synchronisation - 820,Interrupted animation
SMW,Miscoloured Overworld,Finishing Chocolate Island 3 at the top of the screen loads an incorrectly coloured overworld,Incomplete cleanup - 459,Incorrect palette loaded?
SMW,Miscoloured Pipe,Flying high in the underground area in donut secret causes the orange pipe on the ground to become green upon returning to ground,Incomplete cleanup - 459,"Special colours loaded on screen change, unloaded when offscreen, never reloaded"
SMW,Damage while on yoshi,Eating certain enemies while moving at a high speed on yoshi will cause damage to mario,Incomplete cleanup - 459,"colliding with the sprite, which is still active"
SMW,Endless control coin music,"If yoshi eats a control coin, the switch music will play indefinitely",Unreachable exit condition - 835,"Control coin no longer stops moving, missing end trigger"
SMW,Green berry music speed,Eating green berries to repeatedly fall below 100 seconds on the clock will speed up the music by more each time,"Improper enforcement of single, unique action - 837",music speed up doesn't only happen once
SMW,Wrong sound spin jump,"In ludwig's castle, after the spike ceiling hits the ground, the spin jump sound is replaced by the sound played when the ceiling hit the ground",Incorrectly Shared Behaviour (not cwe),Limited number of sound effects loaded?
SMW,Powerup freeze,"Collecting either a cape (as fire) or fire flower (with a cape) at the same time as eating a berry, mario and yoshi will freeze in place while mario's sprite flashing like when powering up",Improper Handling of Exceptional Conditions - 755,Unsure how to handle concurrent events
SMW,Berry after dying,"Dying at the same time as landing on yoshi will cause mario's death animation to play with yoshi. If a berry is in the death animation's path, yoshi will eat it and the game will freeze",Incomplete cleanup - 459,Improper permitted behaviours while dying
SMW,Anti-gravity wall,"Mario can be pushed through the floor in vanilla dome 2 by ducking under coins before they turn back into blocks. Inside this wall, objects slide left and right when not held, and fireballs travel straight","Improper Correction of Illegal State (not cwe, numerical)","physics unsure, pass through floor probably numerical"
SMW,Corner Death,"at the start of Chocolate Island 4, small mario can jump into the right corner of the wall, pass through and die",NEW: Bad Boundary Definition,Numerical (fixed yes it could be numerical but bad boundary definition fits better)
SMW,Enemy in wall,"if a falling yellow wall traps an enemy between floor and ceiling, the enemy will be stuck in the wall",Improper Handling of Exceptional Conditions - 755,Improper event handling
SMW,Falling through the floor,Trapping mario in spinning blocks allows mario to pass through the floor once they harden by jumping or spin jumping,NEW: Correct But Surprising Behavior,Numerical (fixed: its not numerical its that mario can get into this impossible situation legitimately... could be improper handling of exceptional conditions... but i feel it isn't exceptional... mario is allowed to get stuck in a block and the correct behavior is to let him smash through...)
SMW,Object on moving pipe,"Leaving an item on top of a pipe that gets longer and shorter will move the item down as the pipe gets shorter, but not back up when the pipe returns to original size",Improper Validation - 20,Incomplete physics
SMW,Mushroom in blocks,In star world 5 there is a ? Block directly beneath blocks created by a switch. Hitting the ? Block after the switch spawns a mushroom inside these blocks,Improper Handling of Exceptional Conditions - 755,"similar to enemy in wall, entities allowed inside walls?"
SMW,donut secret 1 walls,walls in the p balloon area of donut secret 1 kill mario,Incorrect Game Element (not cwe),improperly coded walls as death planes? Not really a bug?
SMW,Berry movement,"If yoshi's tongue hits a berry and then an enemy, the berry will be left where the enemy was hit",Incomplete cleanup - 459,enemy replaces berry
SMW,Item swap glitch,"Collection a coin on yoshi's tongue stores an empty sprite on yoshi's tongue. If a new sprite is loaded while this empty sprite is there, it will replace the empty sprite.
This can be used for ACE due to unique properties of the usually uneatable charging chuck sprite",Classic Buffer Overflow - 120,Newest sprite loaded into empty space in yoshi + chuck considered powerup
SMW,Duplicate block,Triggering a block by throwing something at it from very nearby (such that the thrown item is on a different tile as the block is triggered) the block will be duplicated,"Improper enforcement of single, unique action - 837 (also location?)","Collision happens on two tiles simultaneously, duplicates effect"
SMW,Permanent Lakitu Cloud,"Kill a lakitu with a fireball and collect the coin, then use the cloud. It will not run out.",Unreachable exit condition - 835,
SMW,Carry item behaviour,Carrying an item with a time limit (like a block) through a pipe will prevent it from expiring. Also affects carried enemies moving again.,Improper Initialisation - 665,Time limits not remembered on screen change - improper clear/initialise
SMW,Grabbing 2 objects,2 objects in the same place can be grabbed together by running and crouch sliding into them while holding the grab button,"Improper enforcement of single, unique action - 837",simultaneous triggers
SMW,Inside pillar,Spin jumping at just the right time while a pillar falls leaves mario inside it,Improper Handling of Exceptional Conditions - 755,numerical
SMW,Wiggler combo behaviour,"Continuing a jump combo by repeatedly respawning a wiggler to make it yellow again uses a different combo list. Eventually the combo reads past the end of this list.
This results in additional lives rewarded (with broken graphical indicators) and various amounts of coins granted",Incomplete definition of nonstandard behaviour (not cwe),maybe unique hit behaviour again?
SMW,Survive time limit,Grabbing a fire flower from stock using yoshi with a cape as time runs out prevents mario from dying,Missing Synchronisation - 820,time end trigger skipped by powerup?
SMW,Invisible Yoshi Chocolate Island 5,"Grabbing 2 switch blocks at the same time and throwing them at the yoshi block spawns 2 yoshis, one of which is invisible.","Improper enforcement of single, unique action (837)",duplicate block glitch + sprite limit
SMW,Die after level clear,"Clearing Chocolate Island 3 from below such that you end the level on the lower platform makes mario walk off the platform and die at the end of the level, losing a life",Early Validation - 179,improper validation/excess permitted behaviour after stage clear
SMW,Renew switch,Eating a switch with yoshi after pressing it will release it unused when spat out,Incomplete cleanup - 459,yoshi doesn't remember item state
SMW,Shell through wall,"On sufficiently steep slopes in vanilla dome, throwing a shell will have them pass through the slope instead of going up",NEW: Bad Boundary Definition,"numerical (fixed: yes its numerical, but its slope jank and in every other game we've called that BBD)"
SMW,Hit enemy after death,"Dying above a wiggler will have mario hit them on the way down, even getting points",Incomplete definition of nonstandard behaviour (not cwe),unique hit behaviour (as they don't die) bugged
SMW,Switch mechanic swap,Bringing a grey p switch through a pipe may make it behave as a blue p switch,Incomplete cleanup - 459,"p switches are actually one type of item, colour defined by spawn location"
SM64,Boo Glitch,"After collecting at least 12 Power Stars a large Boo appears in the hallway leading to the courtyard. The player should enter the Whomp's Fortress painting room and move to the far left side, then leave and head to the hallway. The Boo should be facing backwards, and the player must chase it out of the room. 
Now the player must enter the basement and immediately return to the Boo, who is now facing forward. Performing the previous actions again will cause the Boo to seemingly disappear. However, the player either enters the door to the courtyard or manipulates the camera to see beyond the wall, the Boo can be seen floating behind the door.",IOCWE-002: Bad Boundary Definition,
SM64,Doors and a cloud in empty space ,"Certain doors in Peach's Castle are visible from other rooms when the camera shows the space beyond the walls. This can be achieved by standing near a wall and using the first-person camera mode C Up Button to look through it. The doors appear to be in empty space because the rest of a room is not rendered while Mario is in another area. 
+ If Mario looks around in first-person view while standing on the left edge of the platform with the 70 Star Door, a door from the lower level is visible. 
+ When using first-person view from the outside wall of the spiral staircase to the second floor, the 50 and 70 Star Doors are visible. 
+ Another door can be seen when standing in the left edge next to the Whomp's Fortress painting. 
Likewise, the reflection of Lakitu's cloud in the second-floor mirror room is always rendered. In several places, like the corners next to the room's door and the stairway to the second floor, Mario can enter first-person view to look through a wall and see the cloud.",CWE-459: Incomplete Cleanup,
SM64,Fly Guy size manipulation ,"If Mario runs back and forth underneath the Fly Guy in Tall, Tall Mountain, it begins to shrink. This is a side effect of the Fly Guy changing size to signal that it is preparing to shoot a fireball. The Fly Guy's size affects the starting height of a Spin Jump off of it. 
If the glitch is repeated, the value for the Fly Guy's size eventually becomes negative, causing it to render upside-down and inside-out. Mario cannot interact with the Fly Guy while it has a negative size. ",IOCWE-008: State exit too early,
SM64,Frozen head *,"After defeating Bowser in the Dark World or Fire Sea, he drops a key. In the Japanese version, if the player runs to where the key will land, presses C Up Button and looks somewhere, Mario keeps looking that way during the key collection cutscene. ",CWE-459: Incomplete Cleanup,
SM64,Instant Tower of the Wing Cap transition ,"When the Tower of the Wing Cap is unlocked, Mario has to stand right next to the sun carpet in the castle's main hall and look C Up Button at the sun on the ceiling. Then, he has to leave the first-person view mode, quickly step onto the carpet, and press C Up Button again. Mario enters the Tower of the Wing Cap instantly while the camera is still zooming in, instead of framing the ceiling as intended.  ",CWE-459: Incomplete Cleanup,
SM64,Invisible Bowser Glitch ,"Bowser can teleport when battled in the Fire Sea, during which he becomes invisible. If Mario grabs Bowser while he teleports, Bowser stays invisible until he teleports again or is thrown off of the platform. The invisible Bowser cannot hurt Mario on contact, but is still able to attack as usual. ",CWE-372: Incomplete Internal State Distinction,
SM64,Mr. I hovering around Mario ,"This glitch occurs in Lethal Lava Land only. The player has to get the Koopa Shell from the ! Block and set the camera to fixed mode, so that a Mr. I cannot be seen until Mario moves. Then, the player has to defeat Mr. I by circling around it, but due to it being offscreen now, its death animation cannot play. The defeated Mr. I's eyeball then hovers around Mario for a short amount of time and move in various ways. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Pitch conservation ,"Mario's angle can be describe thuswise: 
Rotation around Y axis = Yaw  
(0 when Mario faces along the +Z axis, turning clockwise decreases yaw, turning counter-clockwise increases yaw) 
This is the main angle considered, Mario has yaw and yaw velocity 

Rotation around X axis = Pitch 
Pitch is 0 when Mario has normal posture 
Leaning back increases pitch, leaning forwards decreases pitch 

When Mario is in a diving animation (normal diving, swimming, or flying), his angle is preserved in memory. This value is supposed to be reset between animations, but due to an oversight, sometimes it does not. For instance, if Mario exits the water while he was facing upwards and then performs a dive, the dive will start with the previous extreme angle as opposed to a normal dive. Despite this dramatic difference, the physics of the move are unchanged. 

If an extreme angle is preserved and Mario starts flying, he will immediately face the preserved angle which will influence his trajectory. Several actions reset the conserved angle, including grabbing a ledge, shooting from a cannon, changing areas, and jumping while facing a slope.",CWE-459: Incomplete Cleanup,
SM64,Below Mario in Bob-omb Battlefield ,"While using the Lakitu camera mode, If the player performs Wall Kicks to jump from the foot of the white slope over the seesaw platform, the camera focuses Mario from below the floor.  ",IOCWE-002: Bad Boundary Definition,
SM64,"In the walls of Dire, Dire Docks ","In the beginning area of Dire, Dire Docks, if the player swims into the wall above the tunnel leading to Bowser's Submarine, the camera moves out of bounds. Moving away from the wall returns the camera to a normal position. ",IOCWE-002: Bad Boundary Definition,
SM64,Invisible cannon ,"After entering a cannon, if the player attempts to launch Mario as early as possible, the game gets confused. The viewfinder does not show up and the camera pans out of the cannon as if Mario was standing in that spot, revealing that both the cannon and Mario are invisible. The camera can be controlled and rotated around normally. This glitch ends when the cannon is fired. ",CWE-372: Incomplete Internal State Distinction,
SM64,Star/death camera glitch ,"When Mario collects a Star or dies and the platform he stands on moves away, he will warp to the next surface below him, which is often the death barrier. This extreme change in height is too much for the camera to track, resulting in Mario being far below the camera. The spinning platform around the volcano in Lethal Lava Land, Donut Blocks, and being pushed off a Magic Carpet in Rainbow Ride are common places to accomplish this glitch.  ",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Wing Cap camera glitch ,"If Mario lands on a slope on the same frame that he starts flying with the Wing Cap, the camera continues using the mode intended for flight. This can be achieved by Triple Jumping onto the fence past the first bridge in Bob-omb Battlefield, with precise timing. The camera follows Mario closely, and tries to stay behind him at a low angle. The C Buttons only move the camera temporarily. 
The camera returns to intended behavior if: 
+ Mario receives knockback, is thrown, gets squished, or gets set on fire 
+ Mario initiates flight normally, rides a Koopa Shell, or leaves the course 
+ Mario enters water, a cannon, or a tornado ",CWE-372: Incomplete Internal State Distinction,
SM64,Japanese music cut-out* ,"In both Bowser in the Sky and Shifting Sand Land's pyramid, it is possible for the music to cut-out due to multiple glitches exclusive to the Japanese version of the game. While this glitch is in effect, any attempt to leave the course freezes the game. For Bowser in the Sky, just entering the stage the wrong way can cut-out the music. For the pyramid, collecting the fifth secret in an odd way sometimes cuts out the music. ",CWE-703: Improper Check or Handling of Exceptional Conditions,Fixed: missing coding and too vague to be anything else
SM64,Koopa Shell music glitch ,"If the player holds Z Button to crouch right as Mario touches a Koopa Shell, the music in the level will replay from the beginning as Mario dismounts immediately. Despite this, the shell remains and the glitch can be repeated.",IOCWE-008: State exit too early,
SM64,Attacking an uninitialized Monty Mole ,"Before popping out of holes to attack Mario, Monty Moles start out invisible and in predetermined locations. Only when Mario is within 1500 units of a hole will the Monty Moles be repositioned and behave as normally seen. Reaching a Monty mole in this uninitialized position and attacking it freezes the game. 
In Tall, Tall Mountain, the player can use a 100-Coin Star to reach the uninitialized Monty Mole at the bottom of a pit, and attack it before Mario is ejected from the course. 
In Hazy Maze Cave, the player must take a route that involves Backwards Long Jumping through the mesh wall in front of the Navigating the Toxic Maze Star. After clipping through the wall, the player must go down the elevator, enter the maze, and take the first right turn to get to the plateau with a Blue Coin Block. The uninitialized Monty Mole sits in the poison gas in front of said plateau.",CWE-908: Use of Uninitialized Resource,
SM64,Crash in Big Boo's Haunt ,"There is a corner of Big Boo's Haunt that crashes the game when Mario touches it. This corner can be accessed by entering the rightmost door on the first floor. 
After positioning Mario on the thin ledge located to the left of a bright window, the player should jump and move Mario Control Stick down slightly away from the ledge until he begins to fall. Now moving Control Stick up towards the wall and pressing B Button to kick for some extra momentum, Mario should touch the wall and the game will freeze. ",CWE-908: Use of Uninitialized Resource,
SM64,Dead Mario softlock ,"In Bob-omb Battlefield, the player should use the Wing Cap to fly Mario above the floating island such that falling would result in Mario's death. If Mario Ground Pounds the yellow ! Block, upon landing he will die as the Star is released. At this point Mario cannot move, exit the course, or complete his death animation. Similarly, if Mario dies and collects a coin to summon the 100-Coin Star at the same time, the game will softlock. 
NOTE: Using the ""Zombie Mario"" glitch removes the need for precise positioning and timing.",CWE-833: Deadlock,
SM64,Double Star softlock ,"If Mario collects a 100-Coin Star as he opens a Star block, this second Star may be released as Mario lands. Similar to the Dead Mario softlock, the overlapping animations of a Star dance and a Star being released confuse the game, resulting in a softlock.",CWE-833: Deadlock,
SM64,Freeze while entering Vanish Cap Under the Moat ,"When entering Vanish Cap Under the Moat, if the player tries to move the camera around in Lakitu Mode while the screen is black, the game may freeze. ",CWE-703: Improper Check or Handling of Exceptional Conditions,Fixed: missing coding
SM64,Hanging Mario freeze ,"If Mario is pushed backwards off a hangable ceiling before completing the grabbing animation, the game freezes. This can be accomplished using a bloated Bob-omb to push Mario backwards, or a crate placed in a way that can push Mario off. ",IOCWE-008: State exit too early,
SM64,Long-distance Monty Mole defeat ,"The player can defeat a Monty Mole from a sufficiently long distance by throwing a Bob-omb. When a Monty Mole is defeated from too far away, the game cannot choose the next hole for the Monty Mole to appear from, as every hole is too far from Mario. This unexpected result causes the game to freeze.
According to Tyler Kehne,  
When a mole is KO'd, the game runs a function to determine which hole the mole should go to next. The function cycles through all the holes to see which ones are eligible candidates, and then selects one of those at random. But if none of the holes are eligible, the function returns null. Throwing the Bob-omb at the mole allows the mole to be KO'd at a distance,",CWE-252: Unchecked Return Value,
SM64,Monty Mole rocks filling memory ,"Due to a developer oversight, the rocks thrown by Monty Moles do not disappear if thrown off the cliff of Tall, Tall Mountain. Once approximately 200 rocks accumulate, there is no more space available to load new objects, freezing the game. This is similar to how the game handles the teleportation clones of Mario's cap. 
As stated by Scott B. (alias pannenkoek2012) on YouTube, 
    ... the game will eventually crash due to a continuously accumulating supply of pebbles. Pebbles deactivate when they are more than 4000 units away from Mario. Hence, a deactivated pebble won't hit the ground and unload, but instead just remain invisible and unmoving in midair. So by having Monty Moles continually throw pebbles off the edge, the pebbles will keep loading into object slots but never unload. Since the game only has 240 object slots, eventually all the slots become occupied and the game crashes. 
NOTE: This glitch may not work on the Virtual Console release.",CWE-459: Incomplete Cleanup,
SM64,1-Up Mushroom circles Mario,"Mario can avoid a homing 1-Up Mushroom indefinitely by crouching. Despite its ability to move vertially, the mushroom instead attempts to reach Mario laterally, flying in circles above his head. This oversight was not fixed in the Nintendo DS remake.",CWE-1023: Incomplete Comparison with Missing Factors,
SM64,Baby Penguin stuck in the chimney,"In Cool, Cool Mountain, the player should pick up a Baby Penguin and bring it to the cabin at the summit. By letting go of the Penguin above the chimney, any attempt to reclaim the baby will result in Mario entering the slide area with the Big Penguin. Reloading the main area by either talking a bridge warp or exiting the cabin at the base of the slide will reset the baby Penguin's position. ",NOT REALLY A GLITCH??,
SM64,Black room of death,"A Black Room of Death (BRoD for short) refers to the spaces behind doors in the Peach's Castle, which are only meant for Mario to walk into during the animation where he opens the door. Nonetheless, certain exploits allow Mario to reach these spaces. Once inside these spaces, attempting to open the door will put Mario in the corresponding BRoD at the other side. Depending on the collision around the ""rooms"" in each loaded area, he may or may not be able to escape. ",IOCWE-002: Bad Boundary Definition,
SM64,Climb slippery slopes,"While facing a slippery slope, the player must rhythmically switch between moving Control Stick up towards the slope and holding the control stick Control Stick neutral. This process allows Mario to climb the slope. Similarly, this can be accomplished in the remake by moving +Control Pad in the given direction without pressing Y Button down.

NOTE: This trick does not work on all slippery slopes. Additionally, the slope shown was changed to a wall in Super Mario 64 DS.

Alternatively, if the player runs Control Stick up up a slippery slope and kicks B Button whenever Mario begins to slow down, he will scale the slope. This works in many areas including: the slope next to the basement door, the slope of the Toxic Maze in Hazy Maze Cave, Bowser's steep stair slopes, and the white slope in Bob-omb Battlefield.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Ground Pound clipping,"When initiating a ground pound, the game keeps Mario in place for a moment before sending him downwards.
This moment can be exploited to clip through moving platforms including:

    A Whomp or Whomp King as it falls (a ground pound is not needed but makes the clip consistent)
    A revolving checkerboard elevator.
    An elevator that is not very thick.
    An elevator that moves fast downwards.
    An elevator that moves extremely fast upwards.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Ledge clipping," 	There are certain walls in the game that Mario can clip into by grabbing onto specific parts of a ledge. These include:

    In the castle upstairs spiral staircase, running to the pole on the left wall, and then jumping twice makes Mario go through the room and onto the stairs.
    On the basement stairs, if the player aims a double jump correctly to the right side, Mario grabs a ledge and pulls himself up, and he stands in another Black Room of Death.
    By standing under and jumping at the part of the first bridge of Bob-omb Battlefield that is closest to the start of the level, Mario clips through the bridge.",IOCWE-004: Bad Priority Definition,
SM64,Miscellaneous wall clipping,https://www.mariowiki.com/List_of_Super_Mario_64_glitches#Clip_through_walls,IOCWE-002: Bad Boundary Definition,
SM64,Clip with hyperspeed,"When using a hyperspeed exploit to gain an immense amount of speed, Mario can clip through most walls. This exploit works thanks to how collision checks are processed.

With one exception, the game splits up each frame of movement into four ""quarter frames""; for each quarter frame, the game checks for collisions by determining Mario's next position based on his velocity and seeing if it overlaps with anything. Notably the game does adjust for how fast Mario is going, so an exceptionally large speed will have large gaps between each position that is checked. These walls are typically not very wide, so with high enough speed Mario's position will never be inside the wall on a given quarter frame, effectively bypassing the wall.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Bob-omb clip,"Mario can be pushed through walls by jumping between the wall and a Bob-omb as it chases him. Alternatively if Mario holds a bloated Bob-omb with his back to a wall or steep floor, throwing the Bob-omb can push Mario through. This can be used to clip Behind Chain Chomp's Gate and collect the Star without freeing the Chain Chomp. ",IOCWE-004: Bad Priority Definition,
SM64,Chuckya clip,"When Mario is held by a Chuckya, the Chuckya will ignore any collision it may swing Mario into. By luring a Chuckya to a wall and then having it grab Mario, it can throw Mario through walls or even out of bounds. Alternatively, if Mario has his back against a wall and throws the Chuckya, the action will push Mario through the wall. ",IOCWE-004: Bad Priority Definition,
SM64,Crate clip,"After placing a crate next to a wall, the player should ground pound between the box and the wall. This will cause Mario to clip through the wall. Alternatively, if Mario has his back against a wall and throws the crate, they will briefly interact which will push Mario through the wall.",IOCWE-004: Bad Priority Definition,
SM64,Large penguin clip,"In Cool, Cool Mountain both the Mother Penguin and the Baby Penguins can be used to clip through walls:

By grabbing Tuxie after reuniting with her mother, she can be lured to stand next to the cabin at the foot of the mountain. Mario can then clip into the cabin by jumping in between the wall and the Mother Penguin. ",IOCWE-004: Bad Priority Definition,
SM64,Small penguin clip,"Alternatively, Tuxie can be used to clip through the floor by guiding the Penguin to the peak of the mountain and jumping just past her. This glitch can be used to avoid collecting the coins above the chimney of the cabin.",IOCWE-004: Bad Priority Definition,
SM64,MIPS clips,"After grabbing MIPS for the first time, he can be grabbed again and carried around. When setting MIPS down, Mario moves forward a bit which can be exploited.

If the player walks into the corner of a door while holding MIPS and lets go, Mario can be pushed inside of the door. By crawling Z Button and turning around, MIPS can be grabbed while staying inside the door, and Mario can simply clip out the other side. Performing this trick on the wooden door in the basement and the 30 Star Door, Mario will gain access to Dire, Dire Docks and Bowser in the Fire Sea with less than 30 Stars. Mario can also use this glitch to enter to two different Black Rooms of Death.",IOCWE-004: Bad Priority Definition,
SM64,Burn into drowning,"By leaving Vanish Cap Under the Moat with no health remaining, Mario can drown in the castle moat immediately after spawning there. One strategy is to let a Keronpa Ball burn Mario while at two remaining wedges of health, then running off the ledge. Mario will be warped to the moat with no health, thus he drowns and loses a life. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Burn into Lethal Lava Land,"The player can deplete the Power Meter in the basement by burning Mario on the torches. If Mario is burned by a torch and enters the Lethal Lava Land painting such that he has no wedges of health, then upon landing in the course he will die.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Death exit,"The player can deplete Mario's health to two wedges and enter the Tower of the Wing Cap. When the Wing Cap begins to wear out, they should aim to land on the edge of the central platform so Mario slides off while taking fall damage. Once Mario lands back in the castle lobby, he dies.

A more universal method involves taking small fall damage. While in a course, the player must take die from fall damage while not moving Control Stick the control stick. As the health depletes, there is a brief moment when the player can pause the game and exit the course before the death animation plays. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Drown Twice,"After completing the mission Board Bowser's Sub, a large opening leading from the second area of Dire, Dire Docks to the lake outside of Peach's Castle will become accessible. If Mario drowns while drifting into this opening, he will drown a second time at the other side.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Floating Bob-omb,"In Mission 1 of Bob-omb Battlefield, there is a Bob-omb operating the water cannon along the mountain path. If Mario picks up this Bob-omb and ground pounds Z Button then the Bob-omb will be suspended in mid-air, as the programmers modified this particular Bob-omb's behavior to keep it in place.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Gentle squish,"Inside the pyramid of Shifting Sand Land, if Mario is positioned at the edge of where the Spindel rolls, it will start to flatten Mario. However, being crushed will only do damage if Mario is squished a sufficient amount, so he will not lose any health. While gently squished the player cannot move until the Spindel rolls off of Mario. This effect can also be seen if Mario stands beneath elevator lifts in various levels. ",NOT REALLY A GLITCH??,
SM64,Grinding,"If Mario is positioned at the edge of ground such that he is facing slightly away from the ledge, falling off and immediately attempting to move back towards the ledge can make Mario rapidly switch between falling and standing. In this state the camera will shake, if the player presses A Button Mario performs a Double Jump, and momentum is not lost

This glitch is labeled grinding by analogy to a type of skateboarding trick. ",IOCWE-008: State exit too early,
SM64,Backwards Long Jump ,"The game gives Mario a small amount of speed when Mario long jumps. This speed is lost a few frames after a long jump. Speed for long jumps is capped in the positive direction but not the negative. 

Normally, a backwards long jump causes Mario to gain a little speed and then lose it. However, if the player can somehow perform many long jumps very few frames apart (say, by landing immediately after jumping and then jumping again), they can build up an extremely large amount of speed very quickly. 

Arguably one of the most important speedrunning glitches. Used to build up speed very quickly that allows players to cross barriers (most notably the infinite staircase) and large areas of in-game space, including beyond out of bounds barriers and into parallel universes. ",CWE-839: Numeric Range Comparison Without Minimum Check,
SM64,Hyperspeed wall kicking ,"When Mario performs a wall kick, if that kick occurs on the frame that Mario makes contact with the wall, the game will not limit his speed. Done consecutively this can be abused to accumulate forward speed, although the process is slower and more precise than performing than abusing Backwards Long Jumps. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Hyperspeed walking ,"When standing on a slope submerged in shallow water, if Mario tries to move forwards, the game will move him backwards with uncapped negative speed. This can be abused to reach massive backwards speed if there is something to hold Mario in place during the process (such as a wall perpendicular to the slope) ",CWE-839: Numeric Range Comparison Without Minimum Check,
SM64,Hyperspeed wind ,"In places including Tiny-Huge Island and Tall, Tall Mountain, when Mario is pushed upwards into a slope by wind, get Mario stuck under a slope with the wind pushing him up and his speed steadily builds up. ",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Invisible walls,"Due to how the game handles the positions of surfaces, Mario can collide with a wall, ceiling, or out-of-bounds area in places where this behavior is not intended. Despite these collisions being attributed to ""invisible walls"" the actual culprit is most often an exposed ceiling.",IOCWE-002: Bad Boundary Definition,
SM64,Overextended see-saw,"NOTE: The following trick does not apply to the rotating platforms in Big Boo's Haunt.

See-saw platforms will rotate based on the side Mario is standing on. Typically they will not rotate more than 90° as Mario will begin to slide off. However, this restriction can be bypassed if the player performs the first method of climbing slippery slopes, allowing Mario to continue tilting the platform. If the platform is rotated more than 260° from its resting position, it resets as soon as Mario stops standing on it. Due to these types of platforms being offset from the pivoting axis, the whole platform will eventually be on the opposite side of Mario relative to the axis, making 270° the absolute limit.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Skeeter gets stuck,"If the water level in Wet-Dry World is lowered when a Skeeter is in between two platforms, it will be unable to escape, constantly banging into the sides of each wall.",IOCWE-002: Bad Boundary Definition,
SM64,Slide in place,Within courses there are certain locations where Mario can get stuck in a sliding or diving position. For many spots this prevents the player from escaping once stuck; the option to exit the course through the pause menu is not available in this situation. ,CWE-833: Deadlock,
SM64,Slide on dangerous surfaces,"If Mario slides off a slope while sitting or performs a slide kick, the initial bounce will allow him to skim the surface of quicksand, lava, and freezing water without harm. ",NOT REALLY A GLITCH??,
SM64,Crushed by moving platforms,"In the Fire Sea, there is a section with the two platforms shifting across the lava. The player should jump into the lava when the platform is moving towards Mario so he moves to be under the base of the platform. If timed correctly, the platform crushes Mario while he is standing on lava, causing massive damage. Alternatively, if Mario landed very close to the platform, Mario is instead gently squished.",NOT REALLY A GLITCH??,
SM64,Rolling log in Lethal Lava Land,"The player must grab a Green Shell in Lethal Lava Land, and head to the log near the caged area. After jumping onto the log to make it move, they should charge at the log as it rolls towards Mario. Upon contact, Mario loses the Green Shell and the log crushes him while he is repeatedly burnt by the lava, causing a near-instant death. ",NOT REALLY A GLITCH??,
SM64,Tilting lava platforms,"In either Lethal Lava Land or Bowser in the Fire Sea, the player should dive underneath one of the tilting pyramid platforms that float above the lava. If positioned correctly, Mario will be stuck to the bottom of the platform due to the ceiling, and so he rapidly gets burned and his Health Meter drains almost immediately. ",NOT REALLY A GLITCH??,
SM64,Unreachable 100-Coin Star,"Once Mario collects the 100th coin in a course, the 100-Coin Star will spawn a set distance above the player with no exceptions. If the 100 coins milestone is achieved close to a ceiling, the Star will be placed inside the ceiling where Mario cannot collect it. This oversight is commonly seen by collecting a Red Coin atop a bookshelf in Big Boo's Haunt and the highest Red Coin in Dire, Dire Docks, though it is possible to collect a coin from a defeated enemy and achieve the same result.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Beached Bubba,"Although Bubba cannot be defeated by conventional means, there is a way to beach the hungry fish. In Tiny-Huge Island, Mario should lure the Bubba to the rocky edge of the shoreline. If Bubba lunges out of the water and lands on the rocky surface, it will begin drifting across the island while facing downwards. Bubba will stop at walls and will still attempt to chomp at Mario in this state, albeit without being able to chase him. If Bubba falls off of the level, the fish can be seen resting on the death barrier. ",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Beat Koopa the Quick in zero seconds,"In Bob-omb Battlefield, the player should don a Wing Cap and triple jump right in front of Koopa the Quick, then land inside the nearby cannon. Fly up to the summit and reach the goal flag, using another cannon to gain more height as necessary. Koopa the Quick will offer to race Mario once he lands, and by accepting Mario will immediately win the race, with the timer at zero seconds.  

Despite the race starting, Koopa the Quick never begins running to the goal flag, so the Star cannot be obtained in this way. Instead an invisible and silent Koopa the Quick remains at the start. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Bowser momentum glitch,"During any Bowser battle, the player must first grab Bowser's tail and throw him off the edge. When Bowser jumps back, intercept him before he lands, grabbing his tail again, and throw him into a bomb. Rather than being blasted back onto the platform, Bowser will be sent flying off the edge of the stage. 

Because Bowser fell off during the hit, he will eventually jump back to the center of the stage and the battle will progress as if he was never injured.  ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Broken big crate,"If the player attempts to destroy a Purple Switch crate as it disappears, it will instead break as the Purple Switch is pressed again. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Broken bookshelf,"During the mission ""Secret of the Haunted Books"" of Big Boo's Haunt, it is intended that Mario approach a bookcase and hit three of the books in a particular sequence, opening a path to the Star. 

Once a book is hit, it will stay inserted unless the player does not apply the correct sequence or he exits the room. Due to an oversight however, Mario's progress in the sequence is remembered. This means that Mario can hit two of the books in the correct order, leave the room, and come back to hit the third book, which should play a jingle. If Mario now hits another book before the bookshelf opens up, the game will be confused, as Mario has now both inputted the correct and incorrect code. The bookshelf will not move yet the books will not pop out to let the player try again. ",CWE-703: Improper Check or Handling of Exceptional Conditions,Fixed: missing coding
SM64,Cap duplication,"While Mario's cap is resting on the ground, if the player uses a warp and returns, a duplicate cap will be created in the same spot the original cap fell. This can be performed repeatedly to create a new cap on every warp, and a duplicated cap will adopt Mario's facing angle from the moment it was created. ",CWE-459: Incomplete Cleanup,
SM64,Cap in hand,"If the player strikes a Cap Block and lets it respawn to hit it again, two caps will briefly be collectable. If Mario picks up the first cap before it disappears and the second cap lands on him before he finishes, Mario will hold the special cap in his hands while still gaining the new attributes. 

Alternatively the player can perform the cap duplication glitch to have multiple hats in the same spot. Attempting to pick up the hats will cause Mario to put them on one at a time. When Mario picks up the second, the cap on his head will disappear and Mario will keep holding the second cap in his hand rather than placing it on his head. 

There are several aspects that are affected by performing this trick: 

+ In this state Mario's hat cannot be stolen or blown off his head, though damage is still increased due to Mario not wearing the cap. 
+ Talking to a Bob-omb Buddy will cause Mario to correctly put on the cap. 
+ If the player used Klepto, then reentering Shifting Sand Land will show the hat still in his talons. 
+ Objects Mario picks up will no longer be rendered in his hands, allowing him to throw objects remotely. 
+ Saving and reloading the game, Mario will be without his cap. ",CWE-459: Incomplete Cleanup,
SM64,Chain Chomp falls down,"In Bob-omb Battlefield, if Mario frees the Chain Chomp from its post right as it lunges, its momentum will influence the Chain Chomp's trajectory and it may go over the fence as it hops around. This offset will cause the sequence to look very strange, as the Chain Chomp hits the wall at the bottom when attempting to break the cage that holds the Star. ",CWE-456: Missing Initialization of a Variable,
SM64,Cloning,https://www.mariowiki.com/List_of_Super_Mario_64_glitches#Cloning,NEW: Entity Limit,
SM64,Coin counter rollover,"If Mario collects more than 255 coins in a course, it will save a number less than or equal to 255 as the coin count record. For example, collecting a Star while the coin count is at 999 will record a coin count of 231 coins. The reason this happens is that the record's coin counter only saves the first byte of the level's coin data (which is stored in two bytes). The coin counter effectively rolls over while saving. If Mario collected 256 coins (or a number multiple of it, such as 512, and 768) in a level, it would be stored as 0.",CWE-191: Integer Underflow (Wrap or Wraparound),
SM64,Delayed dialogue,"Certain text boxes will automatically open when Mario is standing in proximity to Koopa the Quick, the Big Penguin, et al. These textboxes can be delayed to initiate the conversation from further away than intended. By performing a Triple Jump with one of the jumps being in the range of the speaker, the game will not begin the conversation until Mario lands for a long enough moment. If Mario wears a Wing Cap he can fly an arbitrary distance from the speaker, which can be exploited to beat Koopa the Quick in zero seconds. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Bloated Bob-ombs,"If the player grabs a Bob-omb while it prepares to explode, the Bob-omb will stay bloated and the explosion is canceled. This can be achieved by tossing one and catching it just as it hits the ground. The later the Bob-omb is grabbed, the larger it will be; very bloated Bob-ombs will constantly intersect with Mario, providing constant backwards momentum until detonation. ",IOCWE-002: Bad Boundary Definition,
SM64,Bob-omb through the bars,"In Bob-omb Battlefield, the player should open the gate beneath the rocky arch. Now if Mario grabs a Bob-omb with a dive and bonks against the edge of the bars, the Bob-omb will jitter back and forth for a while before eventually popping out of the bars.",IOCWE-002: Bad Boundary Definition,
SM64,Chill Bully off the platform,"In Snowman's Land, it is possible to push the Chill Bully off of the ice platform without it landing in freezing water using a Koopa Shell. This Bully will sink into the ground in various places, particularly when interacting with slopes, stepping onto low-elevation ground, or going too far from the platform. Once the Chill Bully sinks, it releases a Star as expected.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Unfinished Bully boiling/Bully death cancel,"If Mario collides with a Bully as it boils in lava, its death will be interrupted and the Bully will stay partially submerged. Additionally, the Bully will awkwardly cling to Mario if he is riding a Koopa Shell. This also applies to the Chill Bully drowning in freezing water, though it still disappears and releases a Star.",NEW: State Exit Too Early,Fixed: bonking the bully causes it to exit the dying state before it reaches the dead state cancelling the death
SM64,Chuckya drop,"Normally Chuckya is unable to willingly move off an edge. However, a Chuckya can become airborne while traveling down a steep enough slope, and being in the air removes this restriction. This can be abused in Bowser in the Sky after Mario performs a specific set of actions to manipulate the Chuckya from below until it reaches a nearby slope, allowing the Chuckya to fall down to Mario.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Invisible Mario,"After performing the Portable Chuckya glitch to position Chuckya underwater, Mario should get grabbed. Normally Mario would be unable to move until being thrown, however the water takes priority and he is able to swim around while being invisible. If Mario now grabs Chuckya, he stays invisible while a copy of him holding Chuckya remains in the water.

The game tracks Mario using two different positions: his struct position which is controlled by the player and used for calculations, and his object position which is where Mario is seen. When grabbed by a Chuckya, Mario's struct detaches from the Mario seen in Chuckya's grasp. Grabbing Chuckya interrupts the process, so Mario remains invisible.

NOTE: Jumping on a slope near the Chuckya ends the glitch and turn Mario visible again. Attempting to go out of bounds will reposition Mario at his object position and end the glitch. ",CWE-372: Incomplete Internal State Distinction,
SM64,Heave-Ho's Skeeter impersonation,"Typically Heave-Hos disappear when water submerges their platform and reappear once the water is gone. However, if Mario is near a respawning Heave-Ho while the water level drops, the Heave-Ho sticks to the water's surface and sinks through the floor. The Heave-Ho will be driving on the surface of water, comparable to Skeeters. Raising the water level above the platform will correct the glitch.",NEW: Correct But Surprising Behavior,"Fixed: the heave ho's motion is to move along the surface.  Nintendo never put one on water, but the behavior continues even if to a human the behavior is surprising.  To the game its just one more surface.  Could be incorrectly shared behavior."
SM64,Scuttle Bug raising,"It is possible to raise a Scuttle Bug arbitrarily high, even into vertical Parallel Universes. This abuses two properties:

 +  A room and its contents are only active when Mario is inside or is standing next to its door.
 +  Inactive enemies will process that Mario is near and initiate its behavior, but can only act once they become active again.

First the player should transport a Scuttle Bug to a new position, where its activation radius can be entered from a adjacent room. When the player exits the room this Scuttle Bug will be deactivated. In this state, a Scuttle Bug will turn to face towards its home location unless Mario is close enough, in which case it will turns towards Mario and attempt to lunge. By standing close enough to the door so that the room becomes active, the Scuttle Bug can now continue its attack. If Mario moves away to deactivate the room while the Scuttle Bug is at the peak of its jump, it ends up suspended in midair and the lunge is cut short. This process can be repeated despite the Scuttle Bug being off the ground. ",IOCWE-002: Bad Boundary Definiton,
SM64,Scuttle Bug transportation,"
Each Scuttle Bug has a home location to patrol around, and if Mario gets close then the Scuttle Bug will try to attack him. However unlike most enemies, the Scuttle Bug's home location can be changed, as every time a Scuttle Bug hits Mario the game sets a new home at that position. By strategically luring a Scuttle Bug away from its home and letting it lunge into Mario repeatedly, Mario can effectively transport the bug. Note that Scuttle bugs are unable to leave their native rooms, instead getting stuck in the door. ",NOT REALLY A GLITCH???,
SM64,Floor property inheritance,"When Mario is standing on the edge of a surface with another floor below him, the game may incorrectly apply the properties of that lower floor to where Mario stands. For instance, Mario can sink into a Tox Box because of the quicksand directly below, or slide back as if the floor is steep.",CWE-372: Incomplete Internal State Distinction,
SM64,Mario's magic monkey*,"At the section of Tall, Tall Mountain with a log, the player should dive at Ukkiki such that Mario lands in the water, swimming with Ukkiki in his hands. Note that Ukkiki has not spoken at this point, since the game waits for Mario to be standing on the ground. Sliding off of the geometry in the water and bouncing on the ground will allow the player to Ground Pound Z Button which drops the monkey without ever conversing. Mario is now in the surreal world of frozen time and unloaded objects.[83] Once Mario retrieves Ukkiki and properly begins the conversation, the world will resume; coins released from various events will spawn, and enemies return to intended behavior.[84]

In releases beyond the original Japanese version, Ukkiki's conversation will begin as soon as Mario is touching the ground for even a moment, making the last step of the setup impossible. Additionally, it is not possible to drop Ukkiki in midair, as pressing the Z Button button now does nothing in this situation.",CWE-456: Missing Initialization of a Variable,
SM64,Time-Freezing Cap Switch*,"When Mario has just stomped on a Cap Switch, the game goes into a frozen state until the text box is closed. Similarly to the delayed dialogue exploit, if Mario jumps or slides off right when pressing the switch, the game will wait until Mario is next standing on the ground to initiate the text box. In this moment, Stars do not disappear when collected. The glitch ends when the text box appears or Mario exits the course.",CWE-456: Missing Initialization of a Variable,
SM64,Hands free holding,"Normally Mario's movement is restricted while holding an object. However, this can be circumvented with the following interactions:

    Grabbing an object with a dive and landing on a downward slope
    Holding an object and being pushed off a ledge
    Holding an object and soft bonking against a ceiling (e.g. the bottom edges of ! Blocks)

In this state the object is being held but Mario isn't occupied with physically holding it, hence the term ""hands free"". However, while Mario has his hands free, the game tries very hard to drop the object at this point; various actions cancel the glitch ranging from most ground movement and actions against walls, to interacting with poles, cannons, sources of damage, wind, shells or the owl, to being tosses, carried or blown away. Thus, Mario must be kept occupied constantly.

Despite the instability of this state, Mario can still punch, kick, jump, hang from ceilings, and fly without dropping the item. The player can turn Mario by butt-sliding down slopes or using rotating platforms. Regrabbing the object can be achieved by diving, entering water, trying to pick up something else, initiating a conversation, or a summoning a Star.",CWE-372: Incomplete Internal State Distinction,
SM64,Crate,"The crate disappears on the other side, and will never respawn even after 30 seconds of inactivity. This is because the game still thinks the crate is being held, so the timer allowing it to despawn is still deactivated.",CWE-459: Incomplete Cleanup,
SM64,Baby Penguin,"The Penguin will disappear on the other side, however the Mother Penguin will respond as if Mario is still carrying one. Despite this, Mario is unable to put down the Penguin, so bringing Tuxie in this manner will not grant Mario a Star. ",CWE-459: Incomplete Cleanup,
SM64,Chuckya,The Chuckya will be sent back to where it was initially grabbed both invisible and intangible. Since it was never defeated it can be respawned by crossing through a loading zone. ,CWE-459: Incomplete Cleanup,
SM64,Bob-omb,"The Bob-omb disappears on the other side, and will stick to the front of Mario if he approaches the warp but remains invisible. Bob-ombs are kept tangible while held in order to produce smoke, so diving or grabbing will put the Bob-omb back in Mario's hands. It will also destroy other Bob-bombs on contact and push Goombas around. If the Bob-omb was bloated when warping, Mario will be constantly pushed backwards.

NOTE: Kicking the Bob-omb before or after the glitch will cause the previous interactions to no longer occur. ",CWE-459: Incomplete Cleanup,
SM64,Crazed Crate,"The Crazed Crate will be stuck to Mario's position in both an invisible and intangible state, essentially disappearing. ",CWE-459: Incomplete Cleanup,
SM64,Ukkiki,"The monkey will disappear on the other side, however at the summit of Tall, Tall Mountain, Ukkiki will ask Mario to be freed. Regardless of which option is chosen, Mario is unable to put down the monkey, and this text can be triggered repeatedly. ",CWE-459: Incomplete Cleanup,
SM64,Heavy objects become light,"There are certain enemies such as Chuckyas and King Bob-omb which are very heavy, thus Mario will lean back, cannot jump, and walks slowly while he carries them. However, if the heavy enemy and Mario stand positioned close to a ledge, the player can punch B Button such that Mario falls off the ledge immediately. Because Mario is airborne he can perform a dive B Button and grab the heavy enemy. Normally a dive cannot be used to grab heavy objects, however canceling the punch and quickly diving tricks the game since Mario satisfied the punching check and was in a grabbing state. Because dives are not meant to be used in this way, Mario defaults to holding the object as normal.

Alternatively in Wet-Dry World, Mario should throw a Chuckya off a ledge and then get caught by it in midair before it touches the ground. This will safely transport it to a lower elevation, and the player can now raise the water level using a Crystal Tap to submerge the Chuckya. If Mario grabs the Chuckya while underwater, he will be able to carry it as if it were a normal object., allowing him to jump high and run at normal speed.",CWE-456: Missing Initialization of a Variable,
SM64,Held Object's Last Position,"The Held Object's Last Position, often abbreviated to ""HOLP"", is a location the game tracks when Mario holds most objects. What Mario holds is simply a visual copy of the original object, so once Mario releases this copy from his grasp, the original object is set to a particular location relative to the HOLP and inherits Mario's orientation; if an object is dropped by Mario it is placed at the height of Mario's feet and at the lateral position of the HOLP with no velocity, and if Mario throws an object it will move to the HOLP while inheriting his speed.

The HOLP is a global value used between all courses and save files, and defaults to (0,0,0) before being used. When needed, the game will update this value to match the location of Mario's hands, however it will only update when the game needs to render an object in Mario's hands. As such the HOLP will not update when: Mario is not holding anything, Mario is invisible from knockback, Mario is not within view of the camera, or the object being held is not visible in the first place. Exploits such as the Cap in hand glitch can be used to hold an object without updating the HOLP, allowing the player to remotely throw an object from wherever Mario last properly released an object. The only way to reset the HOLP is if the player resets or turns off the system.",CWE-456: Missing Initialization of a Variable,
SM64,Infinite Match Glitch,"When fighting Bowser, the player can make the match unwinnable by destroying all four bombs, the only means of damaging Bowser, on the sides of the arena. This glitch is patched in the DS version, as bombs will respawn after they explode. ",CWE-835: Loop with Unreachable Exit Condition ('Infinite Loop'),
SM64,Bowser's fire,"While battling Bowser, the fire he spews at Mario has a chance to drop coins. Through patience the player can collect these coins as these appear without limit. ",NOT REALLY A GLITCH,
SM64,Cloning,"By cloning coins or their Spawning Points in courses with loading zones, it is possible to obtain an infinite amount of coins; in courses without loading zones, the amount of coins which can be collected by cloning is limited by the amount of available object slots. ",NEW: Correct But Surprising Behavior,Fixed: Correct but surprising because Mario collects the coins... even if they were spawned through jank.  That mario can collect items spawned through glitches isn't in and of itself a glitch... its just surprising
SM64,Disappearing crate,"In levels with platforms such as Blocks, pushable blocks or Blue Coin Blocks, Mario should place a crate atop one of these objects. If the player walks away, the platform used becomes intangible and the crate falls until the two overlap. Right as the crate would despawn from inactivity, Mario must return to make the platform tangible again, breaking the crate and releasing its three coins. The game does not realize the crate was broken, so it will simply respawn and the process can be repeated. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Money Bags duplication,"In Snowman's Land there are two Money Bags which disguise themselves as coins until Mario approaches them. If the player reapproaches a Money Bags just as it transforms back into a coin, it will duplicate into two Money Bags, one that transforms into a coin and another that hops away. This process can be repeated to collect an unlimited amount of coins.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Piranha Flower death trick,"In the small version of Tiny-Huge Island there is an area with 5 Piranha Flowers, which normally go limp and drop coins when defeated. While a Piranha Flower is shrinking back into the ground however, the player should attack it at the last moment possible. The Piranha Flower will play a death sound as it sprouts back up, and defeating it now will drop 2 coins as it vanishes. The game is tricked into thinking the Piranha Flower has not yet been defeated, so if Mario uses the Shrinker Pipe and returns, the plant will respawn and the process can be repeated to obtain more coins.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Downward teleports,"Some events and interactions expect Mario to stay grounded, and if he somehow becomes airborne the game will send Mario to the next available floor as a failsafe:  

+ Swimming into a ceiling such as the underside of the ship in Jolly Roger Bay, the game will move Mario out by sending him down until he no longer overlaps with said ceiling. 
+ Jumping above a swinging pendulum while its ceilings are exposed. 
+ Grabbing the tail of Bowser while it hangs off the edge of the arena will send Mario instantly to the death barrier below. 
+ Mario collects a Star while the platform he stands on moves out from under him. 

So, player performs action that requires them to be grounded, game snaps them to ground below. 
This becomes an issue when the ground is significantly far below player/nearest ""ground"" below player is the death barrier. This is as intended??? It just has unintended consequences in many cases as listed above. ",CWE-1023: Incomplete Comparison with Missing Factors,
SM64,Upward teleports,"Some events and interactions expect Mario to be at a specific height, and if he isn't the game will simply send Mario up this expected position: 

+ Beginning to swim will set Mario to the water's surface, even if he wasn't at that height when entering the water. 
+ Collecting a Star next to a ledge will briefly make Mario grab it before snapping him onto the floor above. 
+ Jumping into the edge of a ceiling directly below a hanging grate, the game will incorrectly assume Mario grabbed the grate and warp him up. This effect can be seen inside the mountain of Tiny Huge Island by jumping into the ceiling above the exit, and in the Fire Sea by jumping into the edge of the pole base. ",CWE-1023: Incomplete Comparison with Missing Factors,
SM64,Koopa Shell glitch,"Normally riding a Koopa Shell into water will cause Mario to simply surf across the surface. However, a glitch can be performed in the large version of Tiny-Huge Island which circumvents this restriction.

After reaching the beach, Mario should knock the Koopa Troopa away such that it slides towards the water when trying to retrieve its shell. When the Koopa is slightly submerged, the player can knock it away again and land such that Mario mounts the shell and enters the water at the same time. At this point Mario will be swimming with the shell inside him, propelling him forwards indefinitely. Mario's range of moves are no longer bound by the typical restrictions of a Koopa Shell; instead a different set of interactions will end the ride on top of what would break a shell:

    Attempting to walk, use a cannon, or get lifted by wind
    Receiving knockback, being burned, getting grabbed, or twirling

When attempting the glitch with a shell clone, Mario will not be propelled nor have a shell attached to him. Instead only the music will change and the shell clone can be reused. If Mario goes through a warp, the music will stop playing and the shell will be forever intangible.",CWE-372: Incomplete Internal State Distinction,
SM64,Misplaced Coins,"Various coins throughout the available courses are misplaced such that they float inside the ground and/or despawn instantly:

    In Snowman's Land, there is a single coin that was placed inside the mountain, just below the wooden slope. This coin can be collected if Mario clips into the mountain.
    The Mystery Goomba of Bowser in the Sky cannot be defeated due to being spawned on the death barrier and promptly unloaded, making the coin it holds impossible to collect.
    In the small version of Tiny-Huge Island, there are two slopes in front of the iron ball spawner, where a line of three coins lay: the first coin sits at the beginning of the slope, the second coin is slightly inside the ground but sticks out enough to be collected when running over the slope, and the third coin floating completely inside the island. This third coin can be collected if the player clips into the island, then jumps outn of the water towards the coin.
    In the large version of Tiny-Huge Island where iron balls roll, there is a line of four coins spawned by one Spawning Point. This particular spawning point is meant to create 5 coins that are set down to the nearest floor. The fifth coin is spawned halfway inside the ground due to the spawner being located beneath the slope, activating a failsafe which immediately unloads the coin. This makes the fifth coin impossible to collect.

NOTE: The reason for both of Tiny-Huge Island's misplaced coins is believed to be a change of the level geometry during development to make the iron balls roll away from the fenced area, without adjusting the positions of the coins and coin spawner to compensate.",IOCWE-002: Bad Boundary Definition,
SM64,Mystery Goomba,"The Mystery Goomba is a misplaced Goomba found in Bowser in the Sky. After climbing up the long Pole, Mario reaches a platform with a Goomba Spawning Point on it. Despite all Goomba spawning points spawning three Goombas, only two of them can be seen at this location. The reason for the missing Goomba is the spawner's placement, which causes the third Goomba to spawn off the platform, above a bottomless pit. Because Goombas always spawn at the closest available floor directly below them, this Goomba does not spawn in the air next to the platform; rather the Goomba spawns all the way down on the death barrier, where it gets deactivated only one frame later due to Mario being too far away. As such it can only be seen in that one moment.

Although it can be cloned, the Mystery Goomba cannot be properly defeated due to it being so far away from its spawning point - both the spawning point and the Goombas it spawns have their own activation radius, and Mario needs to be within both the Goomba's and the spawner's radius to activate the Goomba and be able to interact with it - because its own activation radius and the spawner's activation radius can never overlap.",IOCWE-002: Bad Boundary Definition,
SM64,Negative lives*,"When Mario reaches a total of 1,000 coins in a given course, his extra life total will change to ""M25"" due to a developer mistake. The intended process was to set the coin total back to 999 coins if the player ever exceeded this limit. On the original Japanese release however, the game will instead set Mario's total lives to 999 when he has exceeds the coin limit. Since the life counter is only 8 bits, this overflows and reads as -25 (the display shows M25, with M representing a minus sign). Upon reaching -128 lives, the total underflows and then is set down to 100. The releases that followed corrected this issue.",CWE-190: Integer Overflow or Wraparound,
SM64,Parallel Universe,"Mario's position in the world is stored as three signed 32-bit floats. When a floor collision check is performed, these floats are type-casted to signed 16-bit integers. 

As a signed 16-bit integer can only store 216 values, ranging from -32768 to 32767, casting a higher or lower value to said integer will result in an overflow to the other end of the range. The floor collision check perceives this as objects being restricted to the normal boundaries. From the object's perspective however, the floor collision of the map essentially repeats across the entire coordinate plane with boxes 216 units in size.",CWE-190: Integer Overflow or Wraparound,
SM64,Permanently crushed,"If Mario collects a Star while he is being crushed by an object, Mario will remain squished. In this state movement speed and jump height are decreased, and Mario will not die from slow quicksand. Additionally, pressing B Button or Z Button will do nothing.",CWE-459: Incomplete Cleanup,
SM64,Spawning displacement*,"In the original Japanese release, if Mario is standing on a moving platform (e.g. the falling blocks in Whomp's Fortress or the rotating platform in Wet-Dry World) and suddenly loses contact, the platform will still influence Mario by shifting him once before he falls as normal. By dying or leaving a course through various means, this can be applied to Mario the moment he returns to the castle. Specifically, Mario will shift relative to the platform's position in the course he left, which is often far from where Mario is spawned in the castle. Due to this, rotational displacement is often larger than translational displacement.

If the platform Mario stands on is replaced in memory by another object in the castle, or if the shift in position would place Mario out of bounds, the displacement does not occur. If Mario exits a course standing on an object that is replaced by a moving platform in the next area, Mario will be displaced by the new platform.

NOTE: Spawning displacement will affect the demos that play after getting a game over. This will desync the intended behavior of the demo. ",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Star dance in the sky,"There are several courses with large pits below the ground: Tiny-Huge Island, Tick Tock Clock, Whomp's Fortress, Rainbow Ride, Cool, Cool Mountain, Tall, Tall Mountain and Hazy Maze Cave. If Mario collects a Star above on of these pits, he will land on the death barrier below and perform his victory dance. Once Mario is done however, the level kicks him out as intended. It is easiest to perform this trick using a 100-Coin Star, as the position of the Star is based where Mario collects his 100th coin.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Suicidal Bowser,"In any Bowser arena, Mario should lure or throw Bowser to the platform's edge. Then, Mario should be positioned on the same ledge far from Bowser so that he jumps towards Mario and narrowly misses the platform during his descent. As Bowser's fall was not a result of being thrown, he will not jump back to the platform, leaving Mario alone in the arena.",CWE-835: Loop with Unreachable Exit Condition ('Infinite Loop'),
SM64,Water level manipulation,"In courses with water, the surface naturally fluctuates slightly up and down from the median value. If the Mario moves through a loading zone in either Wet-Dry World or Dire, Dire Docks, the game will set the current water level as the median value, even if it is slightly higher or lower. By repeating this process, the water can be can either be drained or fully flood the course with patience. Done to its extreme, the player can set the water level such that it reaches the upper or lower bounds in its height, allowing it to oscillate between fully submerging the levels and draining them.",CWE-665: Improper Initialization,
SM64,Yoshi falls off the roof,"Once Mario has collected 120 Stars, Yoshi can be found atop the flat section of the castle roof walking between four different spots:

    Near the Cap Block
    Near the central spire
    Near the back-right corner of the castle roof
    In the center of these three points

Starting from position 1: if Yoshi turns counterclockwise walking to position 3, and then turns clockwise walking back towards position 1, there is a chance that Yoshi will step onto the slanted part of the roof. This offset interrupts Yoshi's path, causing him to pass the aforementioned spots and continue walking forwards. If Yoshi falls off the roof and Mario is away from his normal location, he will respawn. If the player tries talking to Yoshi on a slanted section, Yoshi may be unable to properly jump to the waterfall, resulting in a softlock. Similarly, if Yoshi is spoken to while he is steps off the roof, he will be blocked by the castle wall, unable to reach the waterfall.",CWE-703: Improper Check or Handling of Exceptional Conditions,Fixed: The issue is that in an extremely unlikely series of events (accessible by manipulation of the RNG) Yoshi can end up going where it shouldnt and then the game enters UB and does weird stuff.  Its the failure to correct the exceptional state thats the glitch not the UB after.
SM64,Zombie Mario,"When Mario's Power Meter is fully depleted, the game is supposed to initiate a death animation based on the current situation. For example, dying in water will show Mario drowning, and death by knockback will show Mario fail to stand back up. Most of these animations have a delay before they play out, which can be abused to postpone the death sequence.

For instance: If Mario takes small fall damage in front of a door, he is able to enter the door despite his condition and promptly loses a life at the other side.
Wing Mario flying with no sections of health remaining.

To stay dead for arbitrarily long, the player should abuse cannons; the developers did not add a condition for Mario dying inside a cannon, so he is able to operate one without any health. By either taking knockback from a Bob-omb explosion or taking fall damage at the edge of the cannon's opening such that Mario falls into it, he can enter a cannon while his Power Meter depletes. Wearing a Wing Cap allows for controlled flight while dead, though collecting any coins at this point will not restore Mario's health. Once Mario lands he will properly lose a life. This can be achieved in places such as Shifting Sand Land and the Castle Grounds.
NOTES:

        Attempting to grab a tree or pole with no health causes Mario to let go instantly.
        This issue was resolved in the DS remake by allowing a given character to die while inside a cannon.",CWE-459: Incomplete Cleanup,
SM64,Blast Away the Wall cannonless,"In Whomp's Fortress, if Mario touches an exact spot on the wall which can be blasted away, he will do a ledge grab animation and collect the Star in the process. With the following setup this trick can be achieved consistently: 

First the player should grab the wall so that Mario is between the log bridge and a Piranha Plant, with his left hand touching the bridge. After climbing up, the player must backflip onto the bridge, turn the camera C Left Button left twice, and punch B Button once. Then, the player has to walk Control Stick down down, so that Mario walks to the bridge's ledge and grabs it. After pressing C Right Button then C Left Button to reset the camera orientation, the player should climb up and immediately move Control Stick down down again, so that Mario runs in an arc off the bridge, hitting the wall and collecting the Star. ",IOCWE-002: Bad Boundary Definition,
SM64,Climb the castle without 120 Stars,"From the right side of Peach's Castle, the player should perform a triple jump onto the grassy slope, moving slightly Control Stick left to the left during the second jump. If done correctly, Mario will begin sliding and the player can quickly jump to grab the castle roof.  ",IOCWE-002: Bad Boundary Definition,
SM64,Lakitu skip,"Before crossing the bridge to enter Peach's Castle for the first time, Lakitu will stop Mario and begin an introduction. If the player performs a Long Jump on the edge of the bridge, the trigger can be skipped and Lakitu remains resting in front of the castle's entrance door, without his cloud. Lakitu will be gone when returning to the Castle Grounds.  ",IOCWE-002: Bad Boundary Definition,
SM64,Mario Through the Jet Stream without Metal Cap,"In the Through the Jet Stream missions for Jolly Roger Bay or Dire, Dire Docks, Mario should swim to a jet stream. While the force pushing Mario back is strong, it is possible to swim against the current. The player must repeatedly and rapidly press A Button while swimming into the jet stream, and eventually Mario will reach the Star without a Metal Cap. ",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,MIPS clips,"After grabbing MIPS for the first time, he can be grabbed again and carried around. When setting MIPS down, Mario moves forward a bit which can be exploited. 

If the player walks into the corner of a door while holding MIPS and lets go, Mario can be pushed inside of the door. By crawling Z Button and turning around, MIPS can be grabbed while staying inside the door, and Mario can simply clip out the other side. Performing this trick on the wooden door in the basement and the 30 Star Door, Mario will gain access to Dire, Dire Docks and Bowser in the Fire Sea with fewer than 30 Stars. Mario can also use this glitch to enter to two different Black Rooms of Death.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Moat door skip,"It is possible to enter the door inside the castle's moat while it is still flooded, though the full setup is too precise to be reliably performed in real time. 

With 10 Stars or more, Mario can enter Vanish Cap Under the Moat by hyperspeed flying with the Wing Cap found atop the castle. With fewer Stars however, Mario can instead perform Backwards Long Jumps starting from near the pond to jump down through the grate and enter the course. 

Once inside, the player should stand on a wooden lift and build up immense speed by performing many Backwards Long Jumps against the wall until Mario drops off the elevator into the abyss. This places Mario in the moat water, which conserves the built-up speed. Now by sliding Z Button on a slope outside the castle and navigating through Parallel Universes with precise angles, it is possible to redirect Mario so he is right next to the moat door but not swimming. 

NOTE: This grants access to the basement without needing to defeat Bowser in the Dark World.",IOCWE-002: Bad Boundary Definition,

==> data/original-coding/sm64.csv <==
Category,Name of glitch,Description,Speculation,CWE(s) pass 1,Jo pass,Io pass 2,Version exclusive?,Used in speedrunning?,Other notes,Ref(s),,
Graphics,Boo Glitch,"After collecting at least 12 Power Stars a large Boo appears in the hallway leading to the courtyard. The player should enter the Whomp's Fortress painting room and move to the far left side, then leave and head to the hallway. The Boo should be facing backwards, and the player must chase it out of the room. 
Now the player must enter the basement and immediately return to the Boo, who is now facing forward. Performing the previous actions again will cause the Boo to seemingly disappear. However, the player either enters the door to the courtyard or manipulates the camera to see beyond the wall, the Boo can be seen floating behind the door.  ","Similar to doors and cloud in empty space (see below) 

Side of Whomp's fortress overlaps with hallway leading to courtyard?",CWE-372: Incomplete Internal State Distinction ,,IOCWE-002: Bad Boundary Definition ,Not version exclusive,No,,https://youtu.be/_W2XUUBwa6k,,
Graphics,Doors and a cloud in empty space ,"Certain doors in Peach's Castle are visible from other rooms when the camera shows the space beyond the walls. This can be achieved by standing near a wall and using the first-person camera mode C Up Button to look through it. The doors appear to be in empty space because the rest of a room is not rendered while Mario is in another area. 
+ If Mario looks around in first-person view while standing on the left edge of the platform with the 70 Star Door, a door from the lower level is visible. 
+ When using first-person view from the outside wall of the spiral staircase to the second floor, the 50 and 70 Star Doors are visible. 
+ Another door can be seen when standing in the left edge next to the Whomp's Fortress painting. 
Likewise, the reflection of Lakitu's cloud in the second-floor mirror room is always rendered. In several places, like the corners next to the room's door and the stairway to the second floor, Mario can enter first-person view to look through a wall and see the cloud. "," This is very weird. Is this something to do with the priority the game gives objects like doors? 

PROBABLY uninitialised objects

Maybe good for finding new routes, hypothetically ",CWE-459: Incomplete Cleanup,,CWE-459: Incomplete Cleanup,Not version exclusive,No,,https://youtube.com/shorts/EZWbVnxjYqw?feature=share,,
Graphics,Fly Guy size manipulation ,"If Mario runs back and forth underneath the Fly Guy in Tall, Tall Mountain, it begins to shrink. This is a side effect of the Fly Guy changing size to signal that it is preparing to shoot a fireball. The Fly Guy's size affects the starting height of a Spin Jump off of it. 
If the glitch is repeated, the value for the Fly Guy's size eventually becomes negative, causing it to render upside-down and inside-out. Mario cannot interact with the Fly Guy while it has a negative size. ","Fly guy's size is scaled with a multiplier, not adjusted to a certain value ",CWE-703: Improper Check or Handling of Exceptional Conditions ,,IOCWE-008: State exit too early ,Not version exclusive,No,,Fly Guy Size Manipulation,,
Graphics,Frozen head *,"After defeating Bowser in the Dark World or Fire Sea, he drops a key. In the Japanese version, if the player runs to where the key will land, presses C Up Button and looks somewhere, Mario keeps looking that way during the key collection cutscene. ",Only in the japanese version ,CWE-703: Improper Check or Handling of Exceptional Conditions ,,CWE-459: Incomplete Cleanup,Not version exclusive,No,,Japanese Super Mario 64: Key Collection Glitch,,
Graphics,Instant Tower of the Wing Cap transition ,"When the Tower of the Wing Cap is unlocked, Mario has to stand right next to the sun carpet in the castle's main hall and look C Up Button at the sun on the ceiling. Then, he has to leave the first-person view mode, quickly step onto the carpet, and press C Up Button again. Mario enters the Tower of the Wing Cap instantly while the camera is still zooming in, instead of framing the ceiling as intended.  ","Goon!!!!!!!!!!!!!!!!!!!! How would this ever be useful 
Could this make entering the wing cap stage slightly faster? I doubt it

Game expects Mario to step on sun carpet THEN look at ceiling, not the other way around",CWE-703: Improper Check or Handling of Exceptional Conditions ,,CWE-459: Incomplete Cleanup,Not version exclusive,No,,https://www.mariowiki.com/File:SM64_EnterLightGlitch.gif,,
Graphics,Invisible Bowser Glitch ,"Bowser can teleport when battled in the Fire Sea, during which he becomes invisible. If Mario grabs Bowser while he teleports, Bowser stays invisible until he teleports again or is thrown off of the platform. The invisible Bowser cannot hurt Mario on contact, but is still able to attack as usual. ","So... Bowser leaves visible state and enters invisible state when he teleports between points. 
Game does not expect player to grab Bowser in this state/handles grabbing incorrectly. 
Is this really the issue? The grabbing isn't the problem, it's the fact the grabbing INTERRUPTS the teleportation and leaves Bowser locked in the invisible state until he switches back. ","CWE-372: Incomplete Internal State Distinction 

CWE-1023: Incomplete Comparison with Missing Factors ?? 

IOCWE-001: Internal Priority Error (Race Condition)",,CWE-372: Incomplete Internal State Distinction ,Not version exclusive,No,,https://youtu.be/7CYJRRP5fhY?t=30,,
Graphics,Mr. I hovering around Mario ,"This glitch occurs in Lethal Lava Land only. The player has to get the Koopa Shell from the ! Block and set the camera to fixed mode, so that a Mr. I cannot be seen until Mario moves. Then, the player has to defeat Mr. I by circling around it, but due to it being offscreen now, its death animation cannot play. The defeated Mr. I's eyeball then hovers around Mario for a short amount of time and move in various ways. ","Cute but ultimately useless 

Game assumes player will be near Mr. I when he is killed. Presumably stores last position on screen of enemy relative to player and plays the death animation there? ","CWE-372: Incomplete Internal State Distinction 

CWE-179: Incorrect Behavior Order: Early Validation ",,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,No,,SM64 - Mr I. Glitch,,
Graphics,Pitch conservation ,"Mario's angle can be describe thuswise: 
Rotation around Y axis = Yaw  
(0 when Mario faces along the +Z axis, turning clockwise decreases yaw, turning counter-clockwise increases yaw) 
This is the main angle considered, Mario has yaw and yaw velocity 

Rotation around X axis = Pitch 
Pitch is 0 when Mario has normal posture 
Leaning back increases pitch, leaning forwards decreases pitch 

When Mario is in a diving animation (normal diving, swimming, or flying), his angle is preserved in memory. This value is supposed to be reset between animations, but due to an oversight, sometimes it does not. For instance, if Mario exits the water while he was facing upwards and then performs a dive, the dive will start with the previous extreme angle as opposed to a normal dive. Despite this dramatic difference, the physics of the move are unchanged. 

If an extreme angle is preserved and Mario starts flying, he will immediately face the preserved angle which will influence his trajectory. Several actions reset the conserved angle, including grabbing a ledge, shooting from a cannon, changing areas, and jumping while facing a slope.  ","Similar to Bowser Momentum Glitch 

Could be exploited hypothetically, allows you to carry over incorrect values, could use to force you through a boundary ","CWE-459: Incomplete Cleanup 

CWE-456: Missing Initialization of a Variable ",CWE-908: Use of Uninitialized Resource/CWE-456: Missing Initialization of a Variable ,CWE-459: Incomplete Cleanup ,Not version exclusive, No,,Pitch Conservation & Yaw Velocity Conservation,,
Camera,Below Mario in Bob-omb Battlefield ,"While using the Lakitu camera mode, If the player performs Wall Kicks to jump from the foot of the white slope over the seesaw platform, the camera focuses Mario from below the floor.  ","Bad boundary check, but with Lakitu (camera point) and not Mario ",IOCWE-002: Bad Boundary Definition,,IOCWE-002: Bad Boundary Definition,Not version exclusive,No,,https://www.mariowiki.com/File:SM64_Camera_underneath_Mario_in_BOB.png,,
Camera,"In the walls of Dire, Dire Docks ","In the beginning area of Dire, Dire Docks, if the player swims into the wall above the tunnel leading to Bowser's Submarine, the camera moves out of bounds. Moving away from the wall returns the camera to a normal position. ","Bad boundary check, but with Lakitu (camera point) and not Mario ",IOCWE-002: Bad Boundary Definition,IOCWE-002: Bad Boundary Definition/CWE-703: Improper Check or Handling of Exceptional Conditions,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,https://twitter.com/i/status/1368416504211857415,,
Camera,Invisible cannon ,"After entering a cannon, if the player attempts to launch Mario as early as possible, the game gets confused. The viewfinder does not show up and the camera pans out of the cannon as if Mario was standing in that spot, revealing that both the cannon and Mario are invisible. The camera can be controlled and rotated around normally. This glitch ends when the cannon is fired. ",,"CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition OR

IOCWE-001: Internal Priority Error (Race Condition)

CAUSES 

CWE-372: Incomplete Internal State Distinction ",,CWE-372: Incomplete Internal State Distinction ,Not version exclusive,,,https://youtu.be/48Slecuy_kA,,
Camera,Star/death camera glitch ,"When Mario collects a Star or dies and the platform he stands on moves away, he will warp to the next surface below him, which is often the death barrier. This extreme change in height is too much for the camera to track, resulting in Mario being far below the camera. The spinning platform around the volcano in Lethal Lava Land, Donut Blocks, and being pushed off a Magic Carpet in Rainbow Ride are common places to accomplish this glitch.  ",Directly linked to Downwards Teleport  ,CWE-1023: Incomplete Comparison with Missing Factors ,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,,,https://youtu.be/WXdgRBzm7vs,https://youtu.be/5XqxMGNgEvc,
Camera,Wing Cap camera glitch ,"If Mario lands on a slope on the same frame that he starts flying with the Wing Cap, the camera continues using the mode intended for flight. This can be achieved by Triple Jumping onto the fence past the first bridge in Bob-omb Battlefield, with precise timing. The camera follows Mario closely, and tries to stay behind him at a low angle. The C Buttons only move the camera temporarily. 
The camera returns to intended behavior if: 
+ Mario receives knockback, is thrown, gets squished, or gets set on fire 
+ Mario initiates flight normally, rides a Koopa Shell, or leaves the course 
+ Mario enters water, a cannon, or a tornado ",Improper check to see if player has left flying state,"CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition 
IOCWE-001: Internal Priority Error (Race Condition)

CAUSES 

CWE-372: Incomplete Internal State Distinction ",,CWE-372: Incomplete Internal State Distinction ,Not version exclusive,,,https://youtu.be/4pqQQxL6W8s,,
Audio,Japanese music cut-out* ,"In both Bowser in the Sky and Shifting Sand Land's pyramid, it is possible for the music to cut-out due to multiple glitches exclusive to the Japanese version of the game. While this glitch is in effect, any attempt to leave the course freezes the game. For Bowser in the Sky, just entering the stage the wrong way can cut-out the music. For the pyramid, collecting the fifth secret in an odd way sometimes cuts out the music. ","This glitch can apparently crash the game
Only in the original japanese release however lol",dunno,,,JP ONLY,,,https://youtu.be/A7pSWGRD9Rk,,
Audio,Koopa Shell music glitch ,"If the player holds Z Button to crouch right as Mario touches a Koopa Shell, the music in the level will replay from the beginning as Mario dismounts immediately. Despite this, the shell remains and the glitch can be repeated.",Game plays koopa music incredibly briefly and then immediately stops and goes back to playing level music,IOCWE-008: State exit too early ,IOCWE-008,IOCWE-008: State exit too early ,Not version exclusive,,,https://youtu.be/zoUmwFR987U,,
Freezes,Attacking an uninitialized Monty Mole ,"Before popping out of holes to attack Mario, Monty Moles start out invisible and in predetermined locations. Only when Mario is within 1500 units of a hole will the Monty Moles be repositioned and behave as normally seen. Reaching a Monty mole in this uninitialized position and attacking it freezes the game. 
In Tall, Tall Mountain, the player can use a 100-Coin Star to reach the uninitialized Monty Mole at the bottom of a pit, and attack it before Mario is ejected from the course. 
In Hazy Maze Cave, the player must take a route that involves Backwards Long Jumping through the mesh wall in front of the Navigating the Toxic Maze Star. After clipping through the wall, the player must go down the elevator, enter the maze, and take the first right turn to get to the plateau with a Blue Coin Block. The uninitialized Monty Mole sits in the poison gas in front of said plateau. ","They're kind of all pretty useless if they all freeze the game? 
Uninit point is accessible, surely it should ideally be inside the initialisation radius ",CWE-908: Use of Uninitialized Resource ,,CWE-908: Use of Uninitialized Resource ,Not version exclusive,No,,Uninitialized Monty Moles,https://youtu.be/FdDj4HT_4bg,
Freezes,Crash in Big Boo's Haunt ,"There is a corner of Big Boo's Haunt that crashes the game when Mario touches it. This corner can be accessed by entering the rightmost door on the first floor. 
After positioning Mario on the thin ledge located to the left of a bright window, the player should jump and move Mario Control Stick down slightly away from the ledge until he begins to fall. Now moving Control Stick up towards the wall and pressing B Button to kick for some extra momentum, Mario should touch the wall and the game will freeze. ","Another crash 
Uninitalised wall? 
Game doesn't know how to handle wall and crashes  ",CWE-908: Use of Uninitialized Resource ,,CWE-908: Use of Uninitialized Resource ,Not version exclusive,No,,Super Mario 64 - Big Boo's Haunt Crash,,
Freezes,Dead Mario softlock ,"In Bob-omb Battlefield, the player should use the Wing Cap to fly Mario above the floating island such that falling would result in Mario's death. If Mario Ground Pounds the yellow ! Block, upon landing he will die as the Star is released. At this point Mario cannot move, exit the course, or complete his death animation. Similarly, if Mario dies and collects a coin to summon the 100-Coin Star at the same time, the game will softlock. 
NOTE: Using the ""Zombie Mario"" glitch removes the need for precise positioning and timing.  ","If Mario takes enough fall damage to kill him but also reveals a star at the same time, the game  ","CWE-372: Incomplete Internal State Distinction 
OR 
CWE-833: Deadlock ",,CWE-833: Deadlock,Not version exclusive,No,,SM64 Star Death Softlock Testing,,
Freezes,Double Star softlock ,"If Mario collects a 100-Coin Star as he opens a Star block, this second Star may be released as Mario lands. Similar to the Dead Mario softlock, the overlapping animations of a Star dance and a Star being released confuse the game, resulting in a softlock. ","Softlock and a really frame perfect softlock at that 
DISCUSS THESE TWO ","CWE-372: Incomplete Internal State Distinction 
OR 
CWE-833: Deadlock ",,CWE-833: Deadlock,Not version exclusive,No,,Super Mario 64 Double Star glitch,,
Freezes,Freeze while entering Vanish Cap Under the Moat ,"When entering Vanish Cap Under the Moat, if the player tries to move the camera around in Lakitu Mode while the screen is black, the game may freeze. ",,CWE-372: Incomplete Internal State Distinction ,,,NA only,No,,NO VIDEO REFERENCE,,
Freezes,Hanging Mario freeze ,"If Mario is pushed backwards off a hangable ceiling before completing the grabbing animation, the game freezes. This can be accomplished using a bloated Bob-omb to push Mario backwards, or a crate placed in a way that can push Mario off. ",,CWE-372: Incomplete Internal State Distinction ,,IOCWE-008: State exit too early ,Not version exclusive,No,,SM64 - Simultaneous Events Glitches,,
Freezes,Long-distance Monty Mole defeat ,"The player can defeat a Monty Mole from a sufficiently long distance by throwing a Bob-omb. When a Monty Mole is defeated from too far away, the game cannot choose the next hole for the Monty Mole to appear from, as every hole is too far from Mario. This unexpected result causes the game to freeze.
According to Tyler Kehne,  
When a mole is KO'd, the game runs a function to determine which hole the mole should go to next. The function cycles through all the holes to see which ones are eligible candidates, and then selects one of those at random. But if none of the holes are eligible, the function returns null. Throwing the Bob-omb at the mole allows the mole to be KO'd at a distance,","Resource cannot find new location to warp to, throws null, game has a paddy ",CWE-476: NULL Pointer Dereference ,,CWE-252: Unchecked Return Value,Not version exclusive,No,,Myles ~ Super Mario 64 - Bob-omb Monty Mole Game Freeze,Game Crash from Long Range Monty Mole Kill,
Freezes,Monty Mole rocks filling memory ,"Due to a developer oversight, the rocks thrown by Monty Moles do not disappear if thrown off the cliff of Tall, Tall Mountain. Once approximately 200 rocks accumulate, there is no more space available to load new objects, freezing the game. This is similar to how the game handles the teleportation clones of Mario's cap. 
As stated by Scott B. (alias pannenkoek2012) on YouTube, 
    ... the game will eventually crash due to a continuously accumulating supply of pebbles. Pebbles deactivate when they are more than 4000 units away from Mario. Hence, a deactivated pebble won't hit the ground and unload, but instead just remain invisible and unmoving in midair. So by having Monty Moles continually throw pebbles off the edge, the pebbles will keep loading into object slots but never unload. Since the game only has 240 object slots, eventually all the slots become occupied and the game crashes. 
NOTE: This glitch may not work on the Virtual Console release.  ",,CWE-252: Unchecked Return Value ,,CWE-459: Incomplete Cleanup,Not version exclusive,No,,Game Crash from Too Many Pebbles,,
Physics,1-Up Mushroom circles Mario,"Mario can avoid a homing 1-Up Mushroom indefinitely by crouching. Despite its ability to move vertially, the mushroom instead attempts to reach Mario laterally, flying in circles above his head. This oversight was not fixed in the Nintendo DS remake.","hmmmmmmmmmmmm

1up chase algorithm doesn't account for Mario crouching. Position of 1up relative to ground set too high.

Presumably this is in place to stop the 1up from phasing through the ground? maybe?",IOCWE-003: Bad coordinate declaration ,CWE-1023: Incomplete Comparison with Missing Factors,CWE-1023: Incomplete Comparison with Missing Factors,Not version exclusive + DS,No,,https://mario.wiki.gallery/images/e/e1/SM64_Chasing1Up.gif,,
Physics,Baby Penguin stuck in the chimney,"In Cool, Cool Mountain, the player should pick up a Baby Penguin and bring it to the cabin at the summit. By letting go of the Penguin above the chimney, any attempt to reclaim the baby will result in Mario entering the slide area with the Big Penguin. Reloading the main area by either talking a bridge warp or exiting the cabin at the base of the slide will reset the baby Penguin's position. ",Is this even a glitch? The only error here is that it looks as though you can grab the baby penguin but you can't,IOCWE-002: Bad Boundary Definition,,NOT REALLY A GLITCH??,Not version exclusive,,,https://mario.wiki.gallery/images/thumb/8/88/Floating_Baby_Benguin_glitch.PNG/300px-Floating_Baby_Benguin_glitch.PNG,https://youtu.be/Bxs8qtsR_2U,
Physics,Black room of death,"A Black Room of Death (BRoD for short) refers to the spaces behind doors in the Peach's Castle, which are only meant for Mario to walk into during the animation where he opens the door. Nonetheless, certain exploits allow Mario to reach these spaces. Once inside these spaces, attempting to open the door will put Mario in the corresponding BRoD at the other side. Depending on the collision around the ""rooms"" in each loaded area, he may or may not be able to escape. ","Softlocks, clipping into these areas is necessary for some runs tho","CWE-372: Incomplete Internal State Distinction 

IOCWE-002: Bad Boundary Definition",,IOCWE-002: Bad Boundary Definition,Not version exclusive,Sorta,,https://www.mariowiki.com/List_of_Super_Mario_64_glitches#Black_room_of_death,https://youtu.be/pZYHMY6tyeU,
Physics,Climb slippery slopes,"While facing a slippery slope, the player must rhythmically switch between moving Control Stick up towards the slope and holding the control stick Control Stick neutral. This process allows Mario to climb the slope. Similarly, this can be accomplished in the remake by moving +Control Pad in the given direction without pressing Y Button down.

NOTE: This trick does not work on all slippery slopes. Additionally, the slope shown was changed to a wall in Super Mario 64 DS.

Alternatively, if the player runs Control Stick up up a slippery slope and kicks B Button whenever Mario begins to slow down, he will scale the slope. This works in many areas including: the slope next to the basement door, the slope of the Toxic Maze in Hazy Maze Cave, Bowser's steep stair slopes, and the white slope in Bob-omb Battlefield. ","Really bloody weird

Something to do with the frame on which the game checks for movement?

Ok uh. On certain slippery slopes, the player is allowed a little leeway in climbing up before the slope pushes them back down.

Incomplete checks",IOCWE-004: Bad Priority Definition ,,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,https://youtu.be/6Z-IvLlzesQ,,
Physics (Clipping),Ground Pound clipping,"When initiating a ground pound, the game keeps Mario in place for a moment before sending him downwards.
This moment can be exploited to clip through moving platforms including:

    A Whomp or Whomp King as it falls (a ground pound is not needed but makes the clip consistent)
    A revolving checkerboard elevator.
    An elevator that is not very thick.
    An elevator that moves fast downwards.
    An elevator that moves extremely fast upwards.",Player inputs ground pound -> whomp falls -> Player ground pointer finds itself underneath ground level (fallen whomp) -> game defaults player up to next available level,CWE-1023: Incomplete Comparison with Missing Factors,CWE-179: Incorrect Behavior Order: Early Validation ,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,Used in A button challenge,,https://youtu.be/7ZwwAemsbYQ,,
Physics (Clipping),Ledge clipping," 	There are certain walls in the game that Mario can clip into by grabbing onto specific parts of a ledge. These include:

    In the castle upstairs spiral staircase, running to the pole on the left wall, and then jumping twice makes Mario go through the room and onto the stairs.
    On the basement stairs, if the player aims a double jump correctly to the right side, Mario grabs a ledge and pulls himself up, and he stands in another Black Room of Death.
    By standing under and jumping at the part of the first bridge of Bob-omb Battlefield that is closest to the start of the level, Mario clips through the bridge.","Certain walls in the game have no or weak collision because the game never expects you to be able to access these walls/the walls in such specific points were never bug tested
Specifically in the case where the player tries to grab a ledge directly above a wall
The game must cheat the ledge grabbing action slightly by",IOCWE-004: Bad Priority Definition ,,IOCWE-004: Bad Priority Definition ,Not version exclusive,"Yes, one such ledge clip is used to save time going up the castle upstairs spiral staircase in the best current tas",,https://youtu.be/wjge1bVobN0?t=1835,,
Physics (Clipping),Miscellaneous wall clipping,https://www.mariowiki.com/List_of_Super_Mario_64_glitches#Clip_through_walls,,IOCWE-002: Bad Boundary Definition,,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,https://youtu.be/W5aVrZEN_d4,,
Physics (Clipping),Clip with hyperspeed,"When using a hyperspeed exploit to gain an immense amount of speed, Mario can clip through most walls. This exploit works thanks to how collision checks are processed.

With one exception, the game splits up each frame of movement into four ""quarter frames""; for each quarter frame, the game checks for collisions by determining Mario's next position based on his velocity and seeing if it overlaps with anything. Notably the game does adjust for how fast Mario is going, so an exceptionally large speed will have large gaps between each position that is checked. These walls are typically not very wide, so with high enough speed Mario's position will never be inside the wall on a given quarter frame, effectively bypassing the wall.","kinda fundamental to most speedrun routes

If check was more thorough that quarter steps (say. fifth or sixth steps) a lot of routes used today would have to be very very different",CWE-754: Improper Check for Unusual or Exceptional Conditions,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,YES YES YES YES,,https://youtu.be/9B-VUU6v0U4?t=90,https://youtu.be/wjge1bVobN0?t=298,
Physics (Clip with obj),Bob-omb clip,"Mario can be pushed through walls by jumping between the wall and a Bob-omb as it chases him. Alternatively if Mario holds a bloated Bob-omb with his back to a wall or steep floor, throwing the Bob-omb can push Mario through. This can be used to clip Behind Chain Chomp's Gate and collect the Star without freeing the Chain Chomp. ",Bob-omb pushes Mario with a little bit of momentum. Bloated bob-omb has a slightly larger hitbox which pushes Mario back through walls. Is this clipping possible because of weak spots or because of quarter steps? If its weak spots thats fine. If its quarter steps its means the bloated bob-omb gives Mario significant momentum to make one quarter step back into the chain chomp grate,IOCWE-004: Bad Priority Definition ,,IOCWE-004: Bad Priority Definition ,Not version exclusive,Nice healthy skip,,https://youtu.be/fpiTPtZ4Fxg,https://ukikipedia.net/wiki/Bob-omb#Bloated_Bob-omb,
Physics (Clip with obj),Chuckya clip,"When Mario is held by a Chuckya, the Chuckya will ignore any collision it may swing Mario into. By luring a Chuckya to a wall and then having it grab Mario, it can throw Mario through walls or even out of bounds. Alternatively, if Mario has his back against a wall and throws the Chuckya, the action will push Mario through the wall. ",Similar to above,IOCWE-004: Bad Priority Definition ,,IOCWE-004: Bad Priority Definition ,Not version exclusive,,,https://youtu.be/G6dexqVQ5Ac,,
Physics (Clip with obj),Crate clip,"After placing a crate next to a wall, the player should ground pound between the box and the wall. This will cause Mario to clip through the wall. Alternatively, if Mario has his back against a wall and throws the crate, they will briefly interact which will push Mario through the wall.",As above again! Throwing the help object pushing Mario backwards through wall boundaries,IOCWE-004: Bad Priority Definition ,,IOCWE-004: Bad Priority Definition ,Not version exclusive,,,https://youtu.be/atBxcgrYmHY?t=39,,
Physics (Clip with obj),Large penguin clip,"In Cool, Cool Mountain both the Mother Penguin and the Baby Penguins can be used to clip through walls:

By grabbing Tuxie after reuniting with her mother, she can be lured to stand next to the cabin at the foot of the mountain. Mario can then clip into the cabin by jumping in between the wall and the Mother Penguin. ","As above. Hitbox pushes Mario away, this gets priority over wall collisions in some cases",IOCWE-004: Bad Priority Definition ,,IOCWE-004: Bad Priority Definition ,Not version exclusive,,,https://www.youtube.com/watch?v=6D8Fx4B2-28,,
Physics (Clip with obj),Small penguin clip,"Alternatively, Tuxie can be used to clip through the floor by guiding the Penguin to the peak of the mountain and jumping just past her. This glitch can be used to avoid collecting the coins above the chimney of the cabin.",As above,IOCWE-004: Bad Priority Definition ,,IOCWE-004: Bad Priority Definition ,Not version exclusive,,,https://www.youtube.com/watch?v=VPMiF4RMGzM,,
Physics (Clip with obj),MIPS clips,"After grabbing MIPS for the first time, he can be grabbed again and carried around. When setting MIPS down, Mario moves forward a bit which can be exploited.

If the player walks into the corner of a door while holding MIPS and lets go, Mario can be pushed inside of the door. By crawling Z Button and turning around, MIPS can be grabbed while staying inside the door, and Mario can simply clip out the other side. Performing this trick on the wooden door in the basement and the 30 Star Door, Mario will gain access to Dire, Dire Docks and Bowser in the Fire Sea with less than 30 Stars. Mario can also use this glitch to enter to two different Black Rooms of Death. ",Big ol skip possible,IOCWE-004: Bad Priority Definition ,IOCWE-003: Bad coordinate declaration ,IOCWE-004: Bad Priority Definition ,,,"Moved from sequence breaks
",https://youtu.be/tnlTs7iJedE,,
Physics (Death transfer),Burn into drowning,"By leaving Vanish Cap Under the Moat with no health remaining, Mario can drown in the castle moat immediately after spawning there. One strategy is to let a Keronpa Ball burn Mario while at two remaining wedges of health, then running off the ledge. Mario will be warped to the moat with no health, thus he drowns and loses a life. ",Weird! Almost like the game looks for something to kill Mario when he enters a new zone with no health,"
IOCWE-001: Internal Priority Error (Race Condition)",CWE-179: Incorrect Behavior Order: Early Validation ,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,https://mario.wiki.gallery/images/thumb/3/35/SM64_Burn_n%27_Drown_glitch.gif/180px-SM64_Burn_n%27_Drown_glitch.gif,,
Physics (Death transfer),Burn into Lethal Lava Land,"The player can deplete the Power Meter in the basement by burning Mario on the torches. If Mario is burned by a torch and enters the Lethal Lava Land painting such that he has no wedges of health, then upon landing in the course he will die.",As above,IOCWE-001: Internal Priority Error (Race Condition),CWE-179: Incorrect Behavior Order: Early Validation ,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,https://youtu.be/dTzQEI2ArYc,https://youtu.be/wtXOh5YGuuA,
Physics (Death transfer),Death exit,"The player can deplete Mario's health to two wedges and enter the Tower of the Wing Cap. When the Wing Cap begins to wear out, they should aim to land on the edge of the central platform so Mario slides off while taking fall damage. Once Mario lands back in the castle lobby, he dies.

A more universal method involves taking small fall damage. While in a course, the player must take die from fall damage while not moving Control Stick the control stick. As the health depletes, there is a brief moment when the player can pause the game and exit the course before the death animation plays. ",,IOCWE-001: Internal Priority Error (Race Condition),,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,https://youtu.be/HPapt0T7oK4,,
Physics (Death transfer),Drown Twice,"After completing the mission Board Bowser's Sub, a large opening leading from the second area of Dire, Dire Docks to the lake outside of Peach's Castle will become accessible. If Mario drowns while drifting into this opening, he will drown a second time at the other side.",,IOCWE-001: Internal Priority Error (Race Condition),,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,https://youtu.be/tdVNm47P8GQ,Can I just note. Why is this the scariest fucking recording i have ever seen,
Physics,Floating Bob-omb,"In Mission 1 of Bob-omb Battlefield, there is a Bob-omb operating the water cannon along the mountain path. If Mario picks up this Bob-omb and ground pounds Z Button then the Bob-omb will be suspended in mid-air, as the programmers modified this particular Bob-omb's behavior to keep it in place.",This is just adorable,CWE-754: Improper Check for Unusual or Exceptional Conditions,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,,,https://www.youtube.com/watch?v=N4JRo19Yp74&t=247s,,
Physics,Gentle squish,"Inside the pyramid of Shifting Sand Land, if Mario is positioned at the edge of where the Spindel rolls, it will start to flatten Mario. However, being crushed will only do damage if Mario is squished a sufficient amount, so he will not lose any health. While gently squished the player cannot move until the Spindel rolls off of Mario. This effect can also be seen if Mario stands beneath elevator lifts in various levels. ",I'm not sure this a glitch this just feels like the intended effect,NO CWE,,NOT REALLY A GLITCH??,Not version exclusive,,,https://mario.wiki.gallery/images/thumb/9/92/SM64_Crush0dmg.png/300px-SM64_Crush0dmg.png,,
Physics,Grinding,"If Mario is positioned at the edge of ground such that he is facing slightly away from the ledge, falling off and immediately attempting to move back towards the ledge can make Mario rapidly switch between falling and standing. In this state the camera will shake, if the player presses A Button Mario performs a Double Jump, and momentum is not lost

This glitch is labeled grinding by analogy to a type of skateboarding trick. ",The game simply cannot make its mind up as to whether Mario is on the ledge or not!!,CWE-1339: Insufficient Precision or Accuracy of a Real Number,,IOCWE-008: State exit too early ,Not version exclusive,,,https://youtu.be/naK51JtH8tE,https://youtu.be/ytsz1WSST8Y,
Physics (Hyperspeed),Backwards Long Jump ,"The game gives Mario a small amount of speed when Mario long jumps. This speed is lost a few frames after a long jump. Speed for long jumps is capped in the positive direction but not the negative. 

Normally, a backwards long jump causes Mario to gain a little speed and then lose it. However, if the player can somehow perform many long jumps very few frames apart (say, by landing immediately after jumping and then jumping again), they can build up an extremely large amount of speed very quickly. 

Arguably one of the most important speedrunning glitches. Used to build up speed very quickly that allows players to cross barriers (most notably the infinite staircase) and large areas of in-game space, including beyond out of bounds barriers and into parallel universes. ","
Used extensively in the current best TAS 0-star route. 
HOWEVER: patched in Japanese Shindou edition re-release (cap on negative speed) 
Also fixed in the DS remake, as when Mario attempts a backwards long jump, the camera goes behind Mario and he turns around. ","IOCWE-008: State exit too early  
+
CWE-839: Numeric Range Comparison Without Minimum Check ",CWE-191: Integer Underflow (Wrap or Wraparound),CWE-839: Numeric Range Comparison Without Minimum Check,"
Fixed in shindou version",Extensively,,https://youtu.be/qEBxIH08Fpo,https://youtu.be/gHvXUeisefw,
Physics (Hyperspeed),Hyperspeed wall kicking ,"When Mario performs a wall kick, if that kick occurs on the frame that Mario makes contact with the wall, the game will not limit his speed. Done consecutively this can be abused to accumulate forward speed, although the process is slower and more precise than performing than abusing Backwards Long Jumps. ","Exploitable to build up massive speed, but slower than BLJs so not used as widely. Better for precision. 
General result of uncapped speed (however, speed is positive in this condition) ",IOCWE-001: Internal Priority Error (Race Condition),,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,Sorta,,https://youtu.be/Vlh0CA_aBwQ,,
Physics (Hyperspeed),Hyperspeed walking ,"When standing on a slope submerged in shallow water, if Mario tries to move forwards, the game will move him backwards with uncapped negative speed. This can be abused to reach massive backwards speed if there is something to hold Mario in place during the process (such as a wall perpendicular to the slope) ","Used to build up speed, but not used in speedrunning due to taking too long (12 hours) to build up significant speed. Used in different categories, such as the A button challenge.  ",CWE-839: Numeric Range Comparison Without Minimum Check ,,CWE-839: Numeric Range Comparison Without Minimum Check ,Not version exclusive,Sorta,,https://youtu.be/ljsnQqVuPCY,,
Physics (Hyperspeed),Hyperspeed wind ,"In places including Tiny-Huge Island and Tall, Tall Mountain, when Mario is pushed upwards into a slope by wind, get Mario stuck under a slope with the wind pushing him up and his speed steadily builds up. ","Unused. 
It requires a few minutes to get enough speed, so it isn't useful. 
Very wurd. not like the other two hyperspeed exploits. Is vertical speed not capped? Is speed not capped for wind?
I guess the problem isn't the lack of cap its the fact speed doesnt stop increasing when player is stuck under a ledge. how quaar",CWE-839: Numeric Range Comparison Without Minimum Check ,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,No,,Super Mario 64 - (New) Wind Hyperspeed Glitch,,
Physics  ,Invisible walls,"Due to how the game handles the positions of surfaces, Mario can collide with a wall, ceiling, or out-of-bounds area in places where this behavior is not intended. Despite these collisions being attributed to ""invisible walls"" the actual culprit is most often an exposed ceiling.",,IOCWE-002: Bad Boundary Definition,,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,https://youtu.be/UnU7DJXiMAQ?t=1828,https://youtu.be/f1kbABTyeo8?t=313,https://youtu.be/f6Mda7yDVn8
Physics,Overextended see-saw,"NOTE: The following trick does not apply to the rotating platforms in Big Boo's Haunt.

See-saw platforms will rotate based on the side Mario is standing on. Typically they will not rotate more than 90° as Mario will begin to slide off. However, this restriction can be bypassed if the player performs the first method of climbing slippery slopes, allowing Mario to continue tilting the platform. If the platform is rotated more than 260° from its resting position, it resets as soon as Mario stops standing on it. Due to these types of platforms being offset from the pivoting axis, the whole platform will eventually be on the opposite side of Mario relative to the axis, making 270° the absolute limit.","Nothing programmitcally wrong here, just behvaiour of seesaw gets weird when combined with climbing steep slopes glitch",CWE-754: Improper Check for Unusual or Exceptional Conditions,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,,,https://youtu.be/4ZnrKNHiRto,https://youtu.be/5PERrt2171s,
Physics,Skeeter gets stuck,"If the water level in Wet-Dry World is lowered when a Skeeter is in between two platforms, it will be unable to escape, constantly banging into the sides of each wall.",,IOCWE-002: Bad Boundary Definition ,,IOCWE-002: Bad Boundary Definition ,Not version exclusive,,,https://youtu.be/7xLPNiWQBbg,,
Physics,Slide in place,Within courses there are certain locations where Mario can get stuck in a sliding or diving position. For many spots this prevents the player from escaping once stuck; the option to exit the course through the pause menu is not available in this situation. ,Stuck between two surfaces with different properties?,IOCWE-006: Overlapping boundaries of different type ,CWE-833: Deadlock,IOCWE-006: Overlapping boundaries of different type ,Not version exclusive,"Softlock, useless",,https://youtu.be/CsyEGZ2J2FY,https://youtu.be/h8pEMackSuc,
Physics,Slide on dangerous surfaces,"If Mario slides off a slope while sitting or performs a slide kick, the initial bounce will allow him to skim the surface of quicksand, lava, and freezing water without harm. ",is this a glitch? this doesnt look that weird. could this be.... intended functionality,CWE-372: Incomplete Internal State Distinction ,,NOT REALLY A GLITCH??,Not version exclusive,,,https://mario.wiki.gallery/images/thumb/1/15/Lava_Sidekick.gif/180px-Lava_Sidekick.gif,,
Physics (Stuck to lava),Crushed by moving platforms,"In the Fire Sea, there is a section with the two platforms shifting across the lava. The player should jump into the lava when the platform is moving towards Mario so he moves to be under the base of the platform. If timed correctly, the platform crushes Mario while he is standing on lava, causing massive damage. Alternatively, if Mario landed very close to the platform, Mario is instead gently squished.",,IOCWE-004: Bad Priority Definition ,IOCWE-002: Bad Boundary Definition ,NOT REALLY A GLITCH??,Not version exclusive,,,https://www.mariowiki.com/File:SM64_Brutal_Death.gif,,
Physics (Stuck to lava),Rolling log in Lethal Lava Land,"The player must grab a Green Shell in Lethal Lava Land, and head to the log near the caged area. After jumping onto the log to make it move, they should charge at the log as it rolls towards Mario. Upon contact, Mario loses the Green Shell and the log crushes him while he is repeatedly burnt by the lava, causing a near-instant death. ",,IOCWE-004: Bad Priority Definition ,IOCWE-002: Bad Boundary Definition ,NOT REALLY A GLITCH??,Not version exclusive,,,https://mario.wiki.gallery/images/thumb/e/ee/SM64_Logstuck.png/150px-SM64_Logstuck.png,,
Physics (Stuck to lava),Tilting lava platforms,"In either Lethal Lava Land or Bowser in the Fire Sea, the player should dive underneath one of the tilting pyramid platforms that float above the lava. If positioned correctly, Mario will be stuck to the bottom of the platform due to the ceiling, and so he rapidly gets burned and his Health Meter drains almost immediately. ",,IOCWE-004: Bad Priority Definition ,IOCWE-002: Bad Boundary Definition ,NOT REALLY A GLITCH??,Not version exclusive,,,https://mario.wiki.gallery/images/thumb/3/32/SM64_Stucklava.png/150px-SM64_Stucklava.png,,
Physics,Unreachable 100-Coin Star,"Once Mario collects the 100th coin in a course, the 100-Coin Star will spawn a set distance above the player with no exceptions. If the 100 coins milestone is achieved close to a ceiling, the Star will be placed inside the ceiling where Mario cannot collect it. This oversight is commonly seen by collecting a Red Coin atop a bookshelf in Big Boo's Haunt and the highest Red Coin in Dire, Dire Docks, though it is possible to collect a coin from a defeated enemy and achieve the same result. ",,CWE-252: Unchecked Return Value,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,,,,,
Scripting,Beached Bubba,"Although Bubba cannot be defeated by conventional means, there is a way to beach the hungry fish. In Tiny-Huge Island, Mario should lure the Bubba to the rocky edge of the shoreline. If Bubba lunges out of the water and lands on the rocky surface, it will begin drifting across the island while facing downwards. Bubba will stop at walls and will still attempt to chomp at Mario in this state, albeit without being able to chase him. If Bubba falls off of the level, the fish can be seen resting on the death barrier. ","The game doesn't know what to do if the fish is beached, does not prepare for eventuality. ",CWE-372: Incomplete Internal State Distinction ,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,No,,,,
Scripting,Beat Koopa the Quick in zero seconds,"In Bob-omb Battlefield, the player should don a Wing Cap and triple jump right in front of Koopa the Quick, then land inside the nearby cannon. Fly up to the summit and reach the goal flag, using another cannon to gain more height as necessary. Koopa the Quick will offer to race Mario once he lands, and by accepting Mario will immediately win the race, with the timer at zero seconds.  

Despite the race starting, Koopa the Quick never begins running to the goal flag, so the Star cannot be obtained in this way. Instead an invisible and silent Koopa the Quick remains at the start. ",This softlocks the level. It's totally useless from a speedrunning point of view ,"
IOCWE-004: Bad Priority Definition 

CWE-179: Incorrect Behavior Order: Early Validation ",,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,No,,,,
Scripting,Bowser momentum glitch,"During any Bowser battle, the player must first grab Bowser's tail and throw him off the edge. When Bowser jumps back, intercept him before he lands, grabbing his tail again, and throw him into a bomb. Rather than being blasted back onto the platform, Bowser will be sent flying off the edge of the stage. 

Because Bowser fell off during the hit, he will eventually jump back to the center of the stage and the battle will progress as if he was never injured.  ","Similar to Pitch conservation glitch (Grphics) 
Doesn't really speed up Bowser fight? ",CWE-456: Missing Initialization of a Variable ,CWE-179: Incorrect Behavior Order: Early Validation/CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,No,,SM64 - Bowser Glitches,,
Scripting,Broken big crate,"If the player attempts to destroy a Purple Switch crate as it disappears, it will instead break as the Purple Switch is pressed again. ",how wuurd,CWE-372: Incomplete Internal State Distinction ,,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,No,,https://youtu.be/ixgL7FYF22w?t=129,,
Scripting,Broken bookshelf,"During the mission ""Secret of the Haunted Books"" of Big Boo's Haunt, it is intended that Mario approach a bookcase and hit three of the books in a particular sequence, opening a path to the Star. 

Once a book is hit, it will stay inserted unless the player does not apply the correct sequence or he exits the room. Due to an oversight however, Mario's progress in the sequence is remembered. This means that Mario can hit two of the books in the correct order, leave the room, and come back to hit the third book, which should play a jingle. If Mario now hits another book before the bookshelf opens up, the game will be confused, as Mario has now both inputted the correct and incorrect code. The bookshelf will not move yet the books will not pop out to let the player try again. ","Sort of a race condition as well? 

Also a softlock ",CWE-372: Incomplete Internal State Distinction ,,,Not version exclusive,No,,DEAD LINK PLS FIND,,
Scripting,Cap duplication,"While Mario's cap is resting on the ground, if the player uses a warp and returns, a duplicate cap will be created in the same spot the original cap fell. This can be performed repeatedly to create a new cap on every warp, and a duplicated cap will adopt Mario's facing angle from the moment it was created. ",,CWE-459: Incomplete Cleanup,,CWE-459: Incomplete Cleanup,Not version exclusive,No,,SM64 - Hat Glitches (1/4) - Hat Factory Glitch,,
Scripting,Cap in hand,"If the player strikes a Cap Block and lets it respawn to hit it again, two caps will briefly be collectable. If Mario picks up the first cap before it disappears and the second cap lands on him before he finishes, Mario will hold the special cap in his hands while still gaining the new attributes. 

Alternatively the player can perform the cap duplication glitch to have multiple hats in the same spot. Attempting to pick up the hats will cause Mario to put them on one at a time. When Mario picks up the second, the cap on his head will disappear and Mario will keep holding the second cap in his hand rather than placing it on his head. 

There are several aspects that are affected by performing this trick: 

+ In this state Mario's hat cannot be stolen or blown off his head, though damage is still increased due to Mario not wearing the cap. 
+ Talking to a Bob-omb Buddy will cause Mario to correctly put on the cap. 
+ If the player used Klepto, then reentering Shifting Sand Land will show the hat still in his talons. 
+ Objects Mario picks up will no longer be rendered in his hands, allowing him to throw objects remotely. 
+ Saving and reloading the game, Mario will be without his cap. ","Allows for weird behaviour, could be useful ",CWE-372: Incomplete Internal State Distinction ,,CWE-459: Incomplete Cleanup,Not version exclusive,No,,https://youtu.be/bUoQzlLkedg,,
Scripting,Chain Chomp falls down,"In Bob-omb Battlefield, if Mario frees the Chain Chomp from its post right as it lunges, its momentum will influence the Chain Chomp's trajectory and it may go over the fence as it hops around. This offset will cause the sequence to look very strange, as the Chain Chomp hits the wall at the bottom when attempting to break the cage that holds the Star. ",Sorta funny looking ,CWE-456: Missing Initialization of a Variable ,,CWE-456: Missing Initialization of a Variable ,Not version exclusive,,,SM64 - Chain Chomp Falls Down Glitch,,
Scripting,Cloning,https://www.mariowiki.com/List_of_Super_Mario_64_glitches#Cloning,"This is VERY similar to heap manipulation/Stale Reference Manipulation in zelda ocarina of time

When Mario grabs an object, if that object unloads within the two frame window of it being picked up, Mario picks up a ""fake object"". Whatever item gets loaded into that item slot next becomes the item Mario is holding",CWE-123: Write-what-where Condition,,CWE-123: Write-what-where Condition,Not version exclusive,,,SM64 - The Science of Cloning,,
Scripting,Coin counter rollover,"If Mario collects more than 255 coins in a course, it will save a number less than or equal to 255 as the coin count record. For example, collecting a Star while the coin count is at 999 will record a coin count of 231 coins. The reason this happens is that the record's coin counter only saves the first byte of the level's coin data (which is stored in two bytes). The coin counter effectively rolls over while saving. If Mario collected 256 coins (or a number multiple of it, such as 512, and 768) in a level, it would be stored as 0. ",,"CWE-805: Buffer Access with Incorrect Length Value 

CWE-190: Integer Overflow or Wraparound ",CWE-191: Integer Underflow (Wrap or Wraparound),CWE-191: Integer Underflow (Wrap or Wraparound),Not version exclusive,,,https://youtu.be/dokE1J5wlhE,,
Scripting,Delayed dialogue,"Certain text boxes will automatically open when Mario is standing in proximity to Koopa the Quick, the Big Penguin, et al. These textboxes can be delayed to initiate the conversation from further away than intended. By performing a Triple Jump with one of the jumps being in the range of the speaker, the game will not begin the conversation until Mario lands for a long enough moment. If Mario wears a Wing Cap he can fly an arbitrary distance from the speaker, which can be exploited to beat Koopa the Quick in zero seconds. ",,CWE-179: Incorrect Behavior Order: Early Validation ,,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,https://youtu.be/rJv2HdMWi9M,,
Scripting (Bob-omb),Bloated Bob-ombs,"If the player grabs a Bob-omb while it prepares to explode, the Bob-omb will stay bloated and the explosion is canceled. This can be achieved by tossing one and catching it just as it hits the ground. The later the Bob-omb is grabbed, the larger it will be; very bloated Bob-ombs will constantly intersect with Mario, providing constant backwards momentum until detonation. ",,IOCWE-002: Bad Boundary Definition ,,IOCWE-002: Bad Boundary Definition ,Not version exclusive,,,https://youtu.be/fpiTPtZ4Fxg,,
Scripting (Bob-omb),Bob-omb through the bars,"In Bob-omb Battlefield, the player should open the gate beneath the rocky arch. Now if Mario grabs a Bob-omb with a dive and bonks against the edge of the bars, the Bob-omb will jitter back and forth for a while before eventually popping out of the bars.",,IOCWE-002: Bad Boundary Definition ,IOCWE-003: Bad coordinate declaration ,IOCWE-002: Bad Boundary Definition ,Not version exclusive,,,https://youtu.be/fpiTPtZ4Fxg?t=31,,
Scripting (Bully),Chill Bully off the platform,"In Snowman's Land, it is possible to push the Chill Bully off of the ice platform without it landing in freezing water using a Koopa Shell. This Bully will sink into the ground in various places, particularly when interacting with slopes, stepping onto low-elevation ground, or going too far from the platform. Once the Chill Bully sinks, it releases a Star as expected.",,CWE-754: Improper Check for Unusual or Exceptional Conditions,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,,,https://youtu.be/zNNyUWBEtAA,https://youtu.be/KWuDc2qJuNw,
Scripting (Bully),Unfinished Bully boiling/Bully death cancel,"If Mario collides with a Bully as it boils in lava, its death will be interrupted and the Bully will stay partially submerged. Additionally, the Bully will awkwardly cling to Mario if he is riding a Koopa Shell. This also applies to the Chill Bully drowning in freezing water, though it still disappears and releases a Star.",Presumably the pushing backwards thing is similar to using a bloated bob-omb? But why would the Bully stick to the player?,CWE-372: Incomplete Internal State Distinction ,,I have no idea what this is,Not version exclusive,,,https://youtu.be/oKqdPIexM88,,
Scripting (Chuckya),Chuckya drop,"Normally Chuckya is unable to willingly move off an edge. However, a Chuckya can become airborne while traveling down a steep enough slope, and being in the air removes this restriction. This can be abused in Bowser in the Sky after Mario performs a specific set of actions to manipulate the Chuckya from below until it reaches a nearby slope, allowing the Chuckya to fall down to Mario.",,CWE-754: Improper Check for Unusual or Exceptional Conditions,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,,,NO VIDEO REFERENCE,https://youtu.be/opnLYxrVWMc,
Scripting (Chuckya),Invisible Mario,"After performing the Portable Chuckya glitch to position Chuckya underwater, Mario should get grabbed. Normally Mario would be unable to move until being thrown, however the water takes priority and he is able to swim around while being invisible. If Mario now grabs Chuckya, he stays invisible while a copy of him holding Chuckya remains in the water.

The game tracks Mario using two different positions: his struct position which is controlled by the player and used for calculations, and his object position which is where Mario is seen. When grabbed by a Chuckya, Mario's struct detaches from the Mario seen in Chuckya's grasp. Grabbing Chuckya interrupts the process, so Mario remains invisible.

NOTE: Jumping on a slope near the Chuckya ends the glitch and turn Mario visible again. Attempting to go out of bounds will reposition Mario at his object position and end the glitch. ",,CWE-372: Incomplete Internal State Distinction ,,CWE-372: Incomplete Internal State Distinction ,Not version exclusive,,,https://youtu.be/thuY_6Zr8Qg?t=1676,,
Scripting (Heave-Ho),Heave-Ho's Skeeter impersonation,"Typically Heave-Hos disappear when water submerges their platform and reappear once the water is gone. However, if Mario is near a respawning Heave-Ho while the water level drops, the Heave-Ho sticks to the water's surface and sinks through the floor. The Heave-Ho will be driving on the surface of water, comparable to Skeeters. Raising the water level above the platform will correct the glitch.",,CWE-372: Incomplete Internal State Distinction ,,What even,Not version exclusive,,,https://youtu.be/sEUQ16_Un28,,
Scripting (Scuttle Bug),Scuttle Bug raising,"It is possible to raise a Scuttle Bug arbitrarily high, even into vertical Parallel Universes. This abuses two properties:

 +  A room and its contents are only active when Mario is inside or is standing next to its door.
 +  Inactive enemies will process that Mario is near and initiate its behavior, but can only act once they become active again.

First the player should transport a Scuttle Bug to a new position, where its activation radius can be entered from a adjacent room. When the player exits the room this Scuttle Bug will be deactivated. In this state, a Scuttle Bug will turn to face towards its home location unless Mario is close enough, in which case it will turns towards Mario and attempt to lunge. By standing close enough to the door so that the room becomes active, the Scuttle Bug can now continue its attack. If Mario moves away to deactivate the room while the Scuttle Bug is at the peak of its jump, it ends up suspended in midair and the lunge is cut short. This process can be repeated despite the Scuttle Bug being off the ground. ","Two of the scuttle bug's main actions are activated by two different activators: its radius cylinder that positions the scuttle bug's lunge, and the room boundaries, which have the scuttle bug actually move along its calculated trajectory.

What is the issue here? That the scuttle bug is controlled by two different activator regions? That it doesn't return to the ground after being frozen mid lunge? As always it is both...","IOCWE-002: Bad Boundary Definiton

CWE-459: Incomplete Cleanup",,IOCWE-002: Bad Boundary Definiton,Not version exclusive,Used in A button challenge,,https://youtu.be/kpk2tdsPh0A?t=300,,
Scripting (Scuttle Bug),Scuttle Bug transportation,"
Each Scuttle Bug has a home location to patrol around, and if Mario gets close then the Scuttle Bug will try to attack him. However unlike most enemies, the Scuttle Bug's home location can be changed, as every time a Scuttle Bug hits Mario the game sets a new home at that position. By strategically luring a Scuttle Bug away from its home and letting it lunge into Mario repeatedly, Mario can effectively transport the bug. Note that Scuttle bugs are unable to leave their native rooms, instead getting stuck in the door. ","Is this even really a bug? Surely this is an intended characteristic of the enemy, just because it's exploited in runs?

Is it even possible to know whether this was an intended characteristic of the enemy",,,NOT REALLY A GLITCH???,Not version exclusive,,Discuss with Jo,https://youtu.be/kpk2tdsPh0A?t=225,,
Scripting,Floor property inheritance,"When Mario is standing on the edge of a surface with another floor below him, the game may incorrectly apply the properties of that lower floor to where Mario stands. For instance, Mario can sink into a Tox Box because of the quicksand directly below, or slide back as if the floor is steep.","Is this the result of poor float conversion? I'm just gonna guess

When Mario takes damage from the box the game assumes he's grounded, so applies the affects of the nearest floor","CWE-372: Incomplete Internal State Distinction 

CWE-1077: Floating Point Comparison with Incorrect Operator",,CWE-372: Incomplete Internal State Distinction,Not version exclusive,,,https://youtu.be/eYDrvNMsjuY,,
Scripting (Frozen environment),Mario's magic monkey*,"At the section of Tall, Tall Mountain with a log, the player should dive at Ukkiki such that Mario lands in the water, swimming with Ukkiki in his hands. Note that Ukkiki has not spoken at this point, since the game waits for Mario to be standing on the ground. Sliding off of the geometry in the water and bouncing on the ground will allow the player to Ground Pound Z Button which drops the monkey without ever conversing. Mario is now in the surreal world of frozen time and unloaded objects.[83] Once Mario retrieves Ukkiki and properly begins the conversation, the world will resume; coins released from various events will spawn, and enemies return to intended behavior.[84]

In releases beyond the original Japanese version, Ukkiki's conversation will begin as soon as Mario is touching the ground for even a moment, making the last step of the setup impossible. Additionally, it is not possible to drop Ukkiki in midair, as pressing the Z Button button now does nothing in this situation. ",Game thinks ur talking to monkey so all other objects get frozen for conversation that doesn't happen.,CWE-372: Incomplete Internal State Distinction ,,CWE-456: Missing Initialization of a Variable ,"
JP only",,,https://youtu.be/MpYxcpx84ts,,
Scripting (Frozen environment),Time-Freezing Cap Switch*,"When Mario has just stomped on a Cap Switch, the game goes into a frozen state until the text box is closed. Similarly to the delayed dialogue exploit, if Mario jumps or slides off right when pressing the switch, the game will wait until Mario is next standing on the ground to initiate the text box. In this moment, Stars do not disappear when collected. The glitch ends when the text box appears or Mario exits the course.",,CWE-372: Incomplete Internal State Distinction ,,CWE-456: Missing Initialization of a Variable ,Not version exclusive,,,https://youtu.be/8vORMMFwuu8,,
Scripting,Hands free holding,"Normally Mario's movement is restricted while holding an object. However, this can be circumvented with the following interactions:

    Grabbing an object with a dive and landing on a downward slope
    Holding an object and being pushed off a ledge
    Holding an object and soft bonking against a ceiling (e.g. the bottom edges of ! Blocks)

In this state the object is being held but Mario isn't occupied with physically holding it, hence the term ""hands free"". However, while Mario has his hands free, the game tries very hard to drop the object at this point; various actions cancel the glitch ranging from most ground movement and actions against walls, to interacting with poles, cannons, sources of damage, wind, shells or the owl, to being tosses, carried or blown away. Thus, Mario must be kept occupied constantly.

Despite the instability of this state, Mario can still punch, kick, jump, hang from ceilings, and fly without dropping the item. The player can turn Mario by butt-sliding down slopes or using rotating platforms. Regrabbing the object can be achieved by diving, entering water, trying to pick up something else, initiating a conversation, or a summoning a Star.","Classic bit of states getting muddled up...

Or IS IT???",CWE-372: Incomplete Internal State Distinction,,CWE-372: Incomplete Internal State Distinction,,,,https://youtu.be/x4DJCa_3hgU,,
Scripting (Hands free teleport),Crate,"The crate disappears on the other side, and will never respawn even after 30 seconds of inactivity. This is because the game still thinks the crate is being held, so the timer allowing it to despawn is still deactivated.",,CWE-372: Incomplete Internal State Distinction,CWE-459: Incomplete Cleanup/CWE-703: Improper Check or Handling of Exceptional Conditions,CWE-459: Incomplete Cleanup,Not version exclusive,,,https://youtu.be/qqmYYIQRSuI?t=72,,
Scripting (Hands free teleport),Baby Penguin,"The Penguin will disappear on the other side, however the Mother Penguin will respond as if Mario is still carrying one. Despite this, Mario is unable to put down the Penguin, so bringing Tuxie in this manner will not grant Mario a Star. ",,CWE-372: Incomplete Internal State Distinction,CWE-459: Incomplete Cleanup/CWE-703: Improper Check or Handling of Exceptional Conditions,CWE-459: Incomplete Cleanup,Not version exclusive,,,https://youtu.be/qqmYYIQRSuI?t=101,,
Scripting (Hands free teleport),Chuckya,The Chuckya will be sent back to where it was initially grabbed both invisible and intangible. Since it was never defeated it can be respawned by crossing through a loading zone. ,,CWE-372: Incomplete Internal State Distinction,,CWE-459: Incomplete Cleanup,Not version exclusive,,,https://youtu.be/qqmYYIQRSuI?t=41,,
Scripting (Hands free teleport),Bob-omb,"The Bob-omb disappears on the other side, and will stick to the front of Mario if he approaches the warp but remains invisible. Bob-ombs are kept tangible while held in order to produce smoke, so diving or grabbing will put the Bob-omb back in Mario's hands. It will also destroy other Bob-bombs on contact and push Goombas around. If the Bob-omb was bloated when warping, Mario will be constantly pushed backwards.

NOTE: Kicking the Bob-omb before or after the glitch will cause the previous interactions to no longer occur. ",,CWE-372: Incomplete Internal State Distinction,,CWE-459: Incomplete Cleanup,Not version exclusive,,,https://youtu.be/qqmYYIQRSuI?t=133,,
Scripting (Hands free teleport),Crazed Crate,"The Crazed Crate will be stuck to Mario's position in both an invisible and intangible state, essentially disappearing. ",,CWE-372: Incomplete Internal State Distinction,CWE-459: Incomplete Cleanup/CWE-703: Improper Check or Handling of Exceptional Conditions,CWE-459: Incomplete Cleanup,Not version exclusive,,,https://youtu.be/qqmYYIQRSuI,,
Scripting (Hands free teleport),Ukkiki,"The monkey will disappear on the other side, however at the summit of Tall, Tall Mountain, Ukkiki will ask Mario to be freed. Regardless of which option is chosen, Mario is unable to put down the monkey, and this text can be triggered repeatedly. ",,CWE-372: Incomplete Internal State Distinction,,CWE-459: Incomplete Cleanup,Not version exclusive,,,https://youtu.be/qqmYYIQRSuI?t=85,,
Scripting,Heavy objects become light,"There are certain enemies such as Chuckyas and King Bob-omb which are very heavy, thus Mario will lean back, cannot jump, and walks slowly while he carries them. However, if the heavy enemy and Mario stand positioned close to a ledge, the player can punch B Button such that Mario falls off the ledge immediately. Because Mario is airborne he can perform a dive B Button and grab the heavy enemy. Normally a dive cannot be used to grab heavy objects, however canceling the punch and quickly diving tricks the game since Mario satisfied the punching check and was in a grabbing state. Because dives are not meant to be used in this way, Mario defaults to holding the object as normal.

Alternatively in Wet-Dry World, Mario should throw a Chuckya off a ledge and then get caught by it in midair before it touches the ground. This will safely transport it to a lower elevation, and the player can now raise the water level using a Crystal Tap to submerge the Chuckya. If Mario grabs the Chuckya while underwater, he will be able to carry it as if it were a normal object., allowing him to jump high and run at normal speed.",,"IOCWE-001: Internal Priority Error (Race Condition) 

->

CWE-372: Incomplete Internal State Distinction",,CWE-456: Missing Initialization of a Variable ,Not version exclusive,,,https://youtu.be/oZ12n5mdAJA,https://youtu.be/Ea6d9oaHOBA,
Scripting,Held Object's Last Position,"The Held Object's Last Position, often abbreviated to ""HOLP"", is a location the game tracks when Mario holds most objects. What Mario holds is simply a visual copy of the original object, so once Mario releases this copy from his grasp, the original object is set to a particular location relative to the HOLP and inherits Mario's orientation; if an object is dropped by Mario it is placed at the height of Mario's feet and at the lateral position of the HOLP with no velocity, and if Mario throws an object it will move to the HOLP while inheriting his speed.

The HOLP is a global value used between all courses and save files, and defaults to (0,0,0) before being used. When needed, the game will update this value to match the location of Mario's hands, however it will only update when the game needs to render an object in Mario's hands. As such the HOLP will not update when: Mario is not holding anything, Mario is invisible from knockback, Mario is not within view of the camera, or the object being held is not visible in the first place. Exploits such as the Cap in hand glitch can be used to hold an object without updating the HOLP, allowing the player to remotely throw an object from wherever Mario last properly released an object. The only way to reset the HOLP is if the player resets or turns off the system.",,CWE-1108: Excessive Reliance on Global Variables,CWE-456: Missing Initialization of a Variable/CWE-459: Incomplete Cleanup,CWE-456: Missing Initialization of a Variable,Not version exclusive,,,https://www.youtube.com/watch?v=seQ-IL-eNqk,,
Scripting,Infinite Match Glitch,"When fighting Bowser, the player can make the match unwinnable by destroying all four bombs, the only means of damaging Bowser, on the sides of the arena. This glitch is patched in the DS version, as bombs will respawn after they explode. ","Completely useless, softlocks level 

Patched in DS version, bombs respawn ","CWE-703: Improper Check or Handling of Exceptional Conditions 

CWE-835: Loop with Unreachable Exit Condition ('Infinite Loop') ",,CWE-835: Loop with Unreachable Exit Condition ('Infinite Loop'),Patched in DS version,,,SM64 - Bowser Glitches,,
Scripting (Infinite Coins),Bowser's fire,"While battling Bowser, the fire he spews at Mario has a chance to drop coins. Through patience the player can collect these coins as these appear without limit. ",This isn't really a glitch it's just persistence. ,,,NOT REALLY A GLITCH,,,,,,
Scripting (Infinite Coins),Cloning,"By cloning coins or their Spawning Points in courses with loading zones, it is possible to obtain an infinite amount of coins; in courses without loading zones, the amount of coins which can be collected by cloning is limited by the amount of available object slots. ",Whatever the hell makes cloning possible,CWE-123: Write-what-where Condition,,CWE-123: Write-what-where Condition,Not version exclusive,,,https://youtu.be/RHl7YOu35hc,,
Scripting (Infinite Coins),Disappearing crate,"In levels with platforms such as Blocks, pushable blocks or Blue Coin Blocks, Mario should place a crate atop one of these objects. If the player walks away, the platform used becomes intangible and the crate falls until the two overlap. Right as the crate would despawn from inactivity, Mario must return to make the platform tangible again, breaking the crate and releasing its three coins. The game does not realize the crate was broken, so it will simply respawn and the process can be repeated. ","State of object determined by player's distance from it
hmmmmmmmmmmmmmmm","IOCWE-001: Internal Priority Error (Race Condition) 

->

CWE-372: Incomplete Internal State Distinction",,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,https://youtu.be/RHl7YOu35hc?t=280,,
Scripting (Infinite Coins),Money Bags duplication,"In Snowman's Land there are two Money Bags which disguise themselves as coins until Mario approaches them. If the player reapproaches a Money Bags just as it transforms back into a coin, it will duplicate into two Money Bags, one that transforms into a coin and another that hops away. This process can be repeated to collect an unlimited amount of coins.","So,,,,,, the approach must cause a new money bags to spawn, but done at the right time, a new one is spawned but the old one isnt deleted",IOCWE-001: Internal Priority Error (Race Condition),,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,"No, very time consuming",,https://youtu.be/eJnEh4Cjs0M,,
Scripting (Infinite Coins),Piranha Flower death trick,"In the small version of Tiny-Huge Island there is an area with 5 Piranha Flowers, which normally go limp and drop coins when defeated. While a Piranha Flower is shrinking back into the ground however, the player should attack it at the last moment possible. The Piranha Flower will play a death sound as it sprouts back up, and defeating it now will drop 2 coins as it vanishes. The game is tricked into thinking the Piranha Flower has not yet been defeated, so if Mario uses the Shrinker Pipe and returns, the plant will respawn and the process can be repeated to obtain more coins.",,CWE-372: Incomplete Internal State Distinction,,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,https://youtu.be/RHl7YOu35hc?t=52,https://youtu.be/OalrzUMc-oQ,
Scripting (Instant movement),Downward teleports,"Some events and interactions expect Mario to stay grounded, and if he somehow becomes airborne the game will send Mario to the next available floor as a failsafe:  

+ Swimming into a ceiling such as the underside of the ship in Jolly Roger Bay, the game will move Mario out by sending him down until he no longer overlaps with said ceiling. 
+ Jumping above a swinging pendulum while its ceilings are exposed. 
+ Grabbing the tail of Bowser while it hangs off the edge of the arena will send Mario instantly to the death barrier below. 
+ Mario collects a Star while the platform he stands on moves out from under him. 

So, player performs action that requires them to be grounded, game snaps them to ground below. 
This becomes an issue when the ground is significantly far below player/nearest ""ground"" below player is the death barrier. This is as intended??? It just has unintended consequences in many cases as listed above. ",Allows for instantaneous movement. I've not seen it used however ,CWE-1023: Incomplete Comparison with Missing Factors,,CWE-1023: Incomplete Comparison with Missing Factors,Not version exclusive,Yes,,https://youtu.be/Ebp-D7e6Sd4,https://youtu.be/pdXyDLsemz8,
Scripting (Instant movement),Upward teleports,"Some events and interactions expect Mario to be at a specific height, and if he isn't the game will simply send Mario up this expected position: 

+ Beginning to swim will set Mario to the water's surface, even if he wasn't at that height when entering the water. 
+ Collecting a Star next to a ledge will briefly make Mario grab it before snapping him onto the floor above. 
+ Jumping into the edge of a ceiling directly below a hanging grate, the game will incorrectly assume Mario grabbed the grate and warp him up. This effect can be seen inside the mountain of Tiny Huge Island by jumping into the ceiling above the exit, and in the Fire Sea by jumping into the edge of the pole base. ",Allows instantaneous movement. Used in best current 0 star TAS route,CWE-1023: Incomplete Comparison with Missing Factors ,,CWE-1023: Incomplete Comparison with Missing Factors,Not version exclusive,Yes,,https://youtu.be/xT71wYq3vGI,,
Scripting ,Koopa Shell glitch,"Normally riding a Koopa Shell into water will cause Mario to simply surf across the surface. However, a glitch can be performed in the large version of Tiny-Huge Island which circumvents this restriction.

After reaching the beach, Mario should knock the Koopa Troopa away such that it slides towards the water when trying to retrieve its shell. When the Koopa is slightly submerged, the player can knock it away again and land such that Mario mounts the shell and enters the water at the same time. At this point Mario will be swimming with the shell inside him, propelling him forwards indefinitely. Mario's range of moves are no longer bound by the typical restrictions of a Koopa Shell; instead a different set of interactions will end the ride on top of what would break a shell:

    Attempting to walk, use a cannon, or get lifted by wind
    Receiving knockback, being burned, getting grabbed, or twirling

When attempting the glitch with a shell clone, Mario will not be propelled nor have a shell attached to him. Instead only the music will change and the shell clone can be reused. If Mario goes through a warp, the music will stop playing and the shell will be forever intangible.","Glitch occurs bc you enter water and ride shell at same moment.

Poor lil game can't pick which state to enter so picks both?",CWE-372: Incomplete Internal State Distinction,,CWE-372: Incomplete Internal State Distinction,Not version exclusive,,,https://youtu.be/2xH7CN-ixzg,,
Scripting ,Misplaced Coins,"Various coins throughout the available courses are misplaced such that they float inside the ground and/or despawn instantly:

    In Snowman's Land, there is a single coin that was placed inside the mountain, just below the wooden slope. This coin can be collected if Mario clips into the mountain.
    The Mystery Goomba of Bowser in the Sky cannot be defeated due to being spawned on the death barrier and promptly unloaded, making the coin it holds impossible to collect.
    In the small version of Tiny-Huge Island, there are two slopes in front of the iron ball spawner, where a line of three coins lay: the first coin sits at the beginning of the slope, the second coin is slightly inside the ground but sticks out enough to be collected when running over the slope, and the third coin floating completely inside the island. This third coin can be collected if the player clips into the island, then jumps outn of the water towards the coin.
    In the large version of Tiny-Huge Island where iron balls roll, there is a line of four coins spawned by one Spawning Point. This particular spawning point is meant to create 5 coins that are set down to the nearest floor. The fifth coin is spawned halfway inside the ground due to the spawner being located beneath the slope, activating a failsafe which immediately unloads the coin. This makes the fifth coin impossible to collect.

NOTE: The reason for both of Tiny-Huge Island's misplaced coins is believed to be a change of the level geometry during development to make the iron balls roll away from the fenced area, without adjusting the positions of the coins and coin spawner to compensate.",,IOCWE-003: Bad coordinate declaration ,,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,https://youtu.be/1iwAbEXgpic,https://youtu.be/iPILIf7ru48,
Scripting ,Mystery Goomba,"The Mystery Goomba is a misplaced Goomba found in Bowser in the Sky. After climbing up the long Pole, Mario reaches a platform with a Goomba Spawning Point on it. Despite all Goomba spawning points spawning three Goombas, only two of them can be seen at this location. The reason for the missing Goomba is the spawner's placement, which causes the third Goomba to spawn off the platform, above a bottomless pit. Because Goombas always spawn at the closest available floor directly below them, this Goomba does not spawn in the air next to the platform; rather the Goomba spawns all the way down on the death barrier, where it gets deactivated only one frame later due to Mario being too far away. As such it can only be seen in that one moment.

Although it can be cloned, the Mystery Goomba cannot be properly defeated due to it being so far away from its spawning point - both the spawning point and the Goombas it spawns have their own activation radius, and Mario needs to be within both the Goomba's and the spawner's radius to activate the Goomba and be able to interact with it - because its own activation radius and the spawner's activation radius can never overlap.",,IOCWE-003: Bad coordinate declaration ,,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,https://www.youtube.com/watch?v=pdXyDLsemz8,,
Scripting ,Negative lives*,"When Mario reaches a total of 1,000 coins in a given course, his extra life total will change to ""M25"" due to a developer mistake. The intended process was to set the coin total back to 999 coins if the player ever exceeded this limit. On the original Japanese release however, the game will instead set Mario's total lives to 999 when he has exceeds the coin limit. Since the life counter is only 8 bits, this overflows and reads as -25 (the display shows M25, with M representing a minus sign). Upon reaching -128 lives, the total underflows and then is set down to 100. The releases that followed corrected this issue. ",,CWE-191: Integer Underflow (Wrap or Wraparound),,CWE-190: Integer Overflow or Wraparound,JP only,,,http://www.youtube.com/watch?v=Hcs2k2tq2vQu,,
Scripting ,Parallel Universe,"Mario's position in the world is stored as three signed 32-bit floats. When a floor collision check is performed, these floats are type-casted to signed 16-bit integers. 

As a signed 16-bit integer can only store 216 values, ranging from -32768 to 32767, casting a higher or lower value to said integer will result in an overflow to the other end of the range. The floor collision check perceives this as objects being restricted to the normal boundaries. From the object's perspective however, the floor collision of the map essentially repeats across the entire coordinate plane with boxes 216 units in size. ",,"CWE-681: Incorrect Conversion between Numeric Types 

CWE-190: Integer Overflow or Wraparound ",,CWE-190: Integer Overflow or Wraparound,Not version exclusive,,,https://youtu.be/kpk2tdsPh0A?t=630,,
Scripting ,Permanently crushed,"If Mario collects a Star while he is being crushed by an object, Mario will remain squished. In this state movement speed and jump height are decreased, and Mario will not die from slow quicksand. Additionally, pressing B Button or Z Button will do nothing.",,CWE-372: Incomplete Internal State Distinction,,CWE-459: Incomplete Cleanup,Not version exclusive,,,https://youtu.be/6jJKs3-U9KA,,
Scripting ,Spawning displacement*,"In the original Japanese release, if Mario is standing on a moving platform (e.g. the falling blocks in Whomp's Fortress or the rotating platform in Wet-Dry World) and suddenly loses contact, the platform will still influence Mario by shifting him once before he falls as normal. By dying or leaving a course through various means, this can be applied to Mario the moment he returns to the castle. Specifically, Mario will shift relative to the platform's position in the course he left, which is often far from where Mario is spawned in the castle. Due to this, rotational displacement is often larger than translational displacement.

If the platform Mario stands on is replaced in memory by another object in the castle, or if the shift in position would place Mario out of bounds, the displacement does not occur. If Mario exits a course standing on an object that is replaced by a moving platform in the next area, Mario will be displaced by the new platform.

NOTE: Spawning displacement will affect the demos that play after getting a game over. This will desync the intended behavior of the demo. ",,CWE-1090: Method Containing Access of a Member Element from Another Class,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,JP only,,,https://www.youtube.com/watch?v=VX0WYWNvZlQ,https://www.youtube.com/watch?v=XL8TCplAaWc,
Scripting ,Star dance in the sky,"There are several courses with large pits below the ground: Tiny-Huge Island, Tick Tock Clock, Whomp's Fortress, Rainbow Ride, Cool, Cool Mountain, Tall, Tall Mountain and Hazy Maze Cave. If Mario collects a Star above on of these pits, he will land on the death barrier below and perform his victory dance. Once Mario is done however, the level kicks him out as intended. It is easiest to perform this trick using a 100-Coin Star, as the position of the Star is based where Mario collects his 100th coin. ",,,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,,,https://youtu.be/_Xf988TNF7c,,
Scripting ,Suicidal Bowser,"In any Bowser arena, Mario should lure or throw Bowser to the platform's edge. Then, Mario should be positioned on the same ledge far from Bowser so that he jumps towards Mario and narrowly misses the platform during his descent. As Bowser's fall was not a result of being thrown, he will not jump back to the platform, leaving Mario alone in the arena.",His ass is GONE,"CWE-703: Improper Check or Handling of Exceptional Conditions

CAUSES

CWE-372: Incomplete Internal State Distinction 

CAUSES

CWE-835: Loop with Unreachable Exit Condition ('Infinite Loop') ",,CWE-835: Loop with Unreachable Exit Condition ('Infinite Loop'),Not version exclusive,,,http://www.youtube.com/watch?v=S3xfYIu5ryg&feature=related,,
Scripting ,Water level manipulation,"In courses with water, the surface naturally fluctuates slightly up and down from the median value. If the Mario moves through a loading zone in either Wet-Dry World or Dire, Dire Docks, the game will set the current water level as the median value, even if it is slightly higher or lower. By repeating this process, the water can be can either be drained or fully flood the course with patience. Done to its extreme, the player can set the water level such that it reaches the upper or lower bounds in its height, allowing it to oscillate between fully submerging the levels and draining them.","Carrying over values between states that shouldn't be carried over
Feels like an internal state mixup but its a bit more specific than that","CWE-703: Improper Check or Handling of Exceptional Conditions

CAUSES

CWE-372: Incomplete Internal State Distinction ",,CWE-665: Improper Initialization,Not version exclusive,0x A button challenge,,https://youtu.be/2NtxoAgNY80,,
Scripting ,Yoshi falls off the roof,"Once Mario has collected 120 Stars, Yoshi can be found atop the flat section of the castle roof walking between four different spots:

    Near the Cap Block
    Near the central spire
    Near the back-right corner of the castle roof
    In the center of these three points

Starting from position 1: if Yoshi turns counterclockwise walking to position 3, and then turns clockwise walking back towards position 1, there is a chance that Yoshi will step onto the slanted part of the roof. This offset interrupts Yoshi's path, causing him to pass the aforementioned spots and continue walking forwards. If Yoshi falls off the roof and Mario is away from his normal location, he will respawn. If the player tries talking to Yoshi on a slanted section, Yoshi may be unable to properly jump to the waterfall, resulting in a softlock. Similarly, if Yoshi is spoken to while he is steps off the roof, he will be blocked by the castle wall, unable to reach the waterfall.",Only possible by manipulating random variables with Mario's movement???,CWE-123: Write-what-where Condition,,CWE-123: Write-what-where Condition,Not version exclusive,,,https://youtu.be/3UDDdbXaGx0,,
Scripting ,Zombie Mario,"When Mario's Power Meter is fully depleted, the game is supposed to initiate a death animation based on the current situation. For example, dying in water will show Mario drowning, and death by knockback will show Mario fail to stand back up. Most of these animations have a delay before they play out, which can be abused to postpone the death sequence.

For instance: If Mario takes small fall damage in front of a door, he is able to enter the door despite his condition and promptly loses a life at the other side.
Wing Mario flying with no sections of health remaining.

To stay dead for arbitrarily long, the player should abuse cannons; the developers did not add a condition for Mario dying inside a cannon, so he is able to operate one without any health. By either taking knockback from a Bob-omb explosion or taking fall damage at the edge of the cannon's opening such that Mario falls into it, he can enter a cannon while his Power Meter depletes. Wearing a Wing Cap allows for controlled flight while dead, though collecting any coins at this point will not restore Mario's health. Once Mario lands he will properly lose a life. This can be achieved in places such as Shifting Sand Land and the Castle Grounds.
NOTES:

        Attempting to grab a tree or pole with no health causes Mario to let go instantly.
        This issue was resolved in the DS remake by allowing a given character to die while inside a cannon.",,CWE-372: Incomplete Internal State Distinction,,CWE-459: Incomplete Cleanup,Not version exclusive,,,https://youtu.be/fpiTPtZ4Fxg?t=106,https://youtu.be/3K6OLQDiDtg,https://youtu.be/r8wd08VCzbE
Sequence breaks,Blast Away the Wall cannonless,"In Whomp's Fortress, if Mario touches an exact spot on the wall which can be blasted away, he will do a ledge grab animation and collect the Star in the process. With the following setup this trick can be achieved consistently: 

First the player should grab the wall so that Mario is between the log bridge and a Piranha Plant, with his left hand touching the bridge. After climbing up, the player must backflip onto the bridge, turn the camera C Left Button left twice, and punch B Button once. Then, the player has to walk Control Stick down down, so that Mario walks to the bridge's ledge and grabs it. After pressing C Right Button then C Left Button to reset the camera orientation, the player should climb up and immediately move Control Stick down down again, so that Mario runs in an arc off the bridge, hitting the wall and collecting the Star. ","Weak spot in the universe, poorly defined boundary boxes again 

Big skip! Lets you beat whomp's fortress very quickly. 

Achievable in realtime ",IOCWE-002: Bad Boundary Definition,,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,https://youtu.be/xoRHPj1eghA,,
Sequence breaks,Climb the castle without 120 Stars,"From the right side of Peach's Castle, the player should perform a triple jump onto the grassy slope, moving slightly Control Stick left to the left during the second jump. If done correctly, Mario will begin sliding and the player can quickly jump to grab the castle roof.  ","Is this even really a glitch? There's nothing technically wrong with this, it's just the programmers not specifiying boundaries correctly/exhaustively 

Another big skip babe ",CWE-703: Improper Check or Handling of Exceptional Conditions,,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,https://youtu.be/OEdSzouRwE4,,
Sequence breaks,Lakitu skip,"Before crossing the bridge to enter Peach's Castle for the first time, Lakitu will stop Mario and begin an introduction. If the player performs a Long Jump on the edge of the bridge, the trigger can be skipped and Lakitu remains resting in front of the castle's entrance door, without his cloud. Lakitu will be gone when returning to the Castle Grounds.  ",,"CWE-703: Improper Check or Handling of Exceptional Conditions

IOCWE-002: Bad Boundary Definition",,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,https://youtu.be/QJprkXC5h70,,
Sequence breaks,Mario Through the Jet Stream without Metal Cap,"In the Through the Jet Stream missions for Jolly Roger Bay or Dire, Dire Docks, Mario should swim to a jet stream. While the force pushing Mario back is strong, it is possible to swim against the current. The player must repeatedly and rapidly press A Button while swimming into the jet stream, and eventually Mario will reach the Star without a Metal Cap. ",,CWE-834: Excessive Iteration ,,CWE-703: Improper Check or Handling of Exceptional Conditions,Not version exclusive,,,,,
Sequence breaks,MIPS clips,"After grabbing MIPS for the first time, he can be grabbed again and carried around. When setting MIPS down, Mario moves forward a bit which can be exploited. 

If the player walks into the corner of a door while holding MIPS and lets go, Mario can be pushed inside of the door. By crawling Z Button and turning around, MIPS can be grabbed while staying inside the door, and Mario can simply clip out the other side. Performing this trick on the wooden door in the basement and the 30 Star Door, Mario will gain access to Dire, Dire Docks and Bowser in the Fire Sea with fewer than 30 Stars. Mario can also use this glitch to enter to two different Black Rooms of Death.  ","The game has boundary detection, but for some reason this bypasses it. 

Good skip, not for 0 star run, but allows bowser in the fire sea with fewer than 30 stars  ",CWE-179: Incorrect Behavior Order: Early Validation ,,CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,Not version exclusive,,,,,
Sequence breaks,Moat door skip,"It is possible to enter the door inside the castle's moat while it is still flooded, though the full setup is too precise to be reliably performed in real time. 

With 10 Stars or more, Mario can enter Vanish Cap Under the Moat by hyperspeed flying with the Wing Cap found atop the castle. With fewer Stars however, Mario can instead perform Backwards Long Jumps starting from near the pond to jump down through the grate and enter the course. 

Once inside, the player should stand on a wooden lift and build up immense speed by performing many Backwards Long Jumps against the wall until Mario drops off the elevator into the abyss. This places Mario in the moat water, which conserves the built-up speed. Now by sliding Z Button on a slope outside the castle and navigating through Parallel Universes with precise angles, it is possible to redirect Mario so he is right next to the moat door but not swimming. 

NOTE: This grants access to the basement without needing to defeat Bowser in the Dark World. ",This is so many glitches at once!!!!,"IOCWE-001: Internal Priority Error (Race Condition)

IOCWE-002: Bad Boundary Definition",,IOCWE-002: Bad Boundary Definition,Not version exclusive,,,,,

==> data/original-coding/smb1.csv <==
Glitch Name,Description,Coding,Possible Cause Description,Final Notes
No Offscreen Brick Debris,A brick block partially offscreen to the left will not render debris when destroyed,Off by One - 193,off by one,
6-3 Bullet Behaviour,Waiting on a certain platform in 6-3 facing left eventually spawns bullet bills that either leave trails when defeated or do not fall properly,Incorrectly Shared Behaviour (not cwe),slightly offscreen lift sprites being read - unique colour pallette relevant?,
Die and Complete Castle,"When touching the axe at the same time as being hit while small, a game over will be shown after the stage is completed.",Early Validation - 179,cwe -early validation,
Power-up limit,Spawning a power-up while one is already on screen will delete the old power-up,Entity Limit (not cwe),memory/entity limit,
3-1 Trampoline Disappears,"Upon destroying certain brick blocks in 3-1, the trampoline in the stage will disappear. Landing where it used to be is a softlock.",Improper Validation (vague) - 20,unloaded too early - no handling to reload dynamically,
Double Death Sound,"When hit and killed by a hammer bro hammer, if a second hammer hits mario's location after pausing and unpausing the music will repeat","Improper Enforcement of Single, Unique Action - 837",death triggers not disabled,
2-Player Duplicate Vines,"In 2-player hard mode, if mario dies in 1-2 and luigi dies in 5-2 while holding a vine, a vine will spawn after entering the pipe in mario 1-2.",Incomplete Clean-Up - 459,"Not correctly re-initialising - previous screen ended while on a vine, which normally happens going into coin heaven",
Enemy Glitch,Defeating an enemy may spawn another enemy,Entity Limit (not cwe),memory/entity limit,
5-2 Invisible Vine,Dying to a hammer while holding a vine in 5-2 results in an invisible vine near the start upon respawning,Incomplete Clean-Up - 459,"Not correctly re-initialising - previous screen ended while on a vine, which normally happens going into coin heaven",
Flag Doesn't Fall,"With precise movement, grabbing the flagpole skips the flag fall animation",Improper Validation - 20,"too close to bottom - no slide down, no animation",
1-1 Floating Beetle,"On hard mode 1-1, jumping on a beetle falling into a pit will stop the shell in midair, and it will then be walking on air through walls",Improper Handling of Exceptional Conditions - 755,No physics for walking/hit beetle - only falls walking off edges,
Castle Entry Flagpole Animation,Throwing a fireball as mario reaches the flagpole changes his animations after releasing the flagpole,Missing Synchronisation - 820,interrupts end of animation,
Harmless Enemy,"After taking damage from an enemy, remaining in contact with them will prevent additional damage from being registered.",Improper Validation (vague) - 20,validation only checking for change in contact,
Axe Doesn't Disappear,"If (Fake/)Bowser is defeated with fireballs and the axe grabbed on the far right, it does not disappear",Improper Validation (vague) - 20,"can't find bowser to fall, so skips animation",
128 Life Overflow (NES),Losing a life with 128 lives results in a game over,Overflow - 190,,
8-4 Invisible Underwater Piranha,"There is an invisible piranha plant in the pink pipe at the entry of the underwater section, which can be killed and deals damage. (fixed in all stars)",Incorrect Game Element (not cwe),sprite limit? Not a glitch just forgot to place it?,
1-1 Ceiling-Floor Wrap,Jumping with proper timing at the top of the screen as a goomba falls in a pit will result in mario taking damage. Same can be done with a mushroom.,Wrap-around Error - 128,Screen wrap/top and bottom shared index,
"""Minus World""",Entering the 1-2 warp zone without loading it properly by jumping through the wall (seen later) and entering the left pipe loads an unclearable version of 7-2,Out-of-Bounds Read - 125,Accessing wrong address as warp zone locations aren't loaded,
Wall Moonwalk,Getting into a wall facing outwards (eg by scrolling so only a small gap remains to the left of a wall) will push mario through the wall,"Improper Correction of Illegal State (not cwe, numerical)","walls push mario ""backwards"", turning around breaks this",
Power-up Jump,"Collecting a non-star power-up in midair and pressing jump at the right time will make mario jump again. If performed with a fire flower, the jump sound effect will be replaced with the fireball sound effect",Improper Initiliasation of New State (expansion from cwe),Updating mario's values wrong,
1-1 Music Change,"Collecting the star power-up as late as possible and finishing the level results in the star running out during the level clear, and the regular stage music will return instead of the victory sound",Missing Synchronisation - 820,Music trigger skipped,
Over The Flag (glitch?),Jumping over the flagpole presents an endless (within game time) empty path.,Access of Memory Location After End of Buffer - 788,access to unused area not prevented,
Wrong Path,"When required to pick the right path (4-4, 7-4), picking the correct path and then jumping repeatedly will be treated as picking the wrong path",Numeric Error - 189,overlapping/poorly shaped trigger areas,
Spontaneous Red Koopa,"Possible in 3-1, 4-1, 6-1. 3-1: hit a green shell from below with precise timing. 6-1: hit a ?-block as a spiny lands on it. The object hit becomes a red shell in both cases",Improper Handling of Exceptional Conditions (vague) - 755,all enemies are red koopas while in transition states?,
Missing Walk Animation,Jumping and throwing a fireball at the start of a level/section freezes the walk animation for a bit.,Improper Initiliasation of New State (expansion from cwe),animation updates interrupted,
Small Fire Mario,"By touching the axe with a power-up while getting hit will start the following level as Super Mario, but with some changes:
Getting hit results in losing a life. Acquiring a power-up makes mario small, including the pallete change for fire. Throwing fireballs briefly resizes mario.",Improper Initiliasation of New State (expansion from cwe),states aren't discrete,
Stuck Underwater (NES),"Crouch-Swimming into the gap above an underwater exit pipe, then facing left and standing pushes mario into the wall (same as Wall Moonwalk?)","Improper Correction of Illegal State (not cwe, numerical)","walls push mario ""backwards"", turning around breaks this",
Thousand Seconds Point Bonus (Lost Levels),Clearing a castle with time at 000 results in a 50000 point bonus as the time is interpreted as 1000,Integer Coercion Error - 192,Time interpreted wrong,
Vine Teleport,Touching a vine at the far left of the screen will teleport mario to the other side,Wrap-around Error - 128,Screen wrap,
Walk Through Walls,"Jumping with specific positioning into a wall will land mario on the level beneath, which he can walk on",Off by One - 193,"Walls not continuous, passing ""between""?",
Wall Jump,"By jumping towards a wall at some speed, mario can jump a second time upon making contact with the wall (as he moves slightly into the wall)",Incorrect Behaviour Order: Early Validation - 179,moving into wall and landing on one of the bricks making it,
Wrong Warp,"Only one warp destination is loaded at a time: by being far enough to the right of the screen warp pipes can be used before their destination is loaded.
This instead takes mario to the previous destination (4-2, 8-4 speedrun)",Out-of-Bounds Read - 125,Poorly placed triggers/overlapping warp zones,

==> data/original-coding/smb3.csv <==
Glitch Name,Description,Coding,Possible Cause Description,notes
Airship Glitch,losing a life in 5-airship sometimes causes it to move to an inaccessible location,Improper Validation - 20,"other section of sky landed still treated as ""levels"" and therefore valid places for the ship to move to?",
Air Walk,standing on quicksand before flying with raccoon/tanuki powerup replaces the flying animation with the walking animation,Improper Initiliasation of New State (expansion from cwe),mario treated as partially airborne while in quicksand,
Boomerang Bro/Lakitu 1-up,"if the fifth or later enemy jumped on in a combo is a boomerang bro or lakitu, they will give a 1-up instead of the right number of points",Numerical - 189,,
3-6 unbreakable brick,"where there are two red koopas and two brick blocks, hitting the lower block with a shell (releasing a leaf) prevents you from breaking the upper block",Incorrectly Shared Behaviour (not cwe),,
3-3 blocks acting as coins,in 3-3 there's a 2x2 arrangement of coins; hitting a p-switch to turn them into bricks and breaking the lower two has the upper two respond as coins,Improper Initiliasation of New State (expansion from cwe),not all coin behaviour is overwritten,
Boom Boom out of bounds,"flying above boom boom using a p wing may cause him to fly through the ceiling and become inaccessible, causing softlock",Numerical - 189,repositions himself relative to mario,
2-3 coins acting as bricks,"similar to 3-3 but reversed, blocks turned into coins behave as bricks when walked into",Improper Initiliasation of New State (expansion from cwe),not all brick behaviour overwritten,
Disappearing Fortress,"If a spade panel is on the same space as a fortress, after playing the matching game the fortress will disappear but not advance progression",Improper Validation - 20,"fortress disappears because a stage was cleared in the right place, but story progress is tied to something in the castle",
Donut block fall through,"While falling on a donut block, mario will pass through other donut blocks passed through on the way down instead of stopping on them",Improper Check for Unusual or Exceptional Conditions - 754,"mario treated as standing, not checking for new ground",
Extended 1-up theme,"If Raccoon mario swings his tail just after collecting a 1-up, a glitched version of the 1-up jingle will play",Incorrect Synchronisation - 821,sound effects interfering,
2 Player Flame Cards,"In the boxes and ladders bonus game in 2-player, if the game is paused as a box is collected a card slot will show a flame sprite.
These turn blank in levels, change to mixed sprites if the inventory is opened and closed, and give lots of bonus lives when matched with certain other cards",Out of Bounds read - 125 (composite),,
Fly through walls,"By crouch flying in a 1 block gap, mario can fly through walls",Numerical - 189,numerical/gaps,
Statue Goal Match,Collecting a third matching goal card while turning into statue mario at the same time spawns a strange sprite and locks the game,Out of Bounds read - 125,"maybe can't load new sprite onto mario because stage ends, so sprite memory messes up?",
3-6 Green Brick,Throwing a koopa shell once the donut block appears to hit the coin block and not standing on the donut causes a bush to display instead as a green brick,Incorrect Synchronisation - 821,Colour and sprite are different - interacting with coin block brings the block up in sprites to draw?,
Gray Tanooki Mario,Pressing B while entering a pipe as tanooki mario turns the sprite gray while entering the pipe,Missing Synchronisation - 820,completes part of the statue transformation,
Gray Hammer Mario,Collecting a Hammer Suit at the same time as turning into a statue changes hammer mario's colours. This also disables pipes,Missing Synchronisation (820),completes part of the statue transformation,
6-10 Hammer Sliding,Sliding into the hammer suit allows mario to continue to slide as hammer mario (debatably intended behaviour),Incomplete cleanup - 459,mario's state not reset when receiving powerup,
Jump Through P-Switch,"In 1-2 the P-Switch in the brick block can be jumped through from below, triggering it",Numerical - 189,numerical/no handling for being stuck between ceiling and floor,
1-1 Block Bottom of screen,Jumping on a specific winged koopa puts mario in a bonus area without scrolling the screen to it. Hitting a hidden block in this area makes it appear at the bottom of the screen,Wrap-Around Error - 128,screen wrap,
Duplicate Ice Block,Grabbing an ice block at the same time as a Buster Beetle results in both mario and the beetle holding one,Missing Synchronisation - 820,simultaneous events mishandled,
Infinite Whistles,"Saving and quitting (or possible getting a game over) after acquiring a whistle in 1-3 will re-open stage 1-3, which can be completed for another whistle",Improper Validation  - 20,whistle not considered a normal clear and not saved?,
5-Tower Invisible Bricks,Unclear description - replicate,Couldn't replicate,,
3-9 Invisible Mario,"Going into the background and then entering the underwater pipe makes mario invisible and invincible underwater, though a blue mario silhouette will appear when passing through enemies",Incomplete Cleanup - 459,background state not properly handled/removed in area transitions,
Green Fireballs,"As fire mario in a toad house, fireballs are green",Incomplete definition of nonstandard behaviour (not cwe),area palette,
World 7 Invisible Muncher,"At the end of the second plant level in world 7, there is a tall thin pipe mario can stand on. Doing so will deal damage to mario, though there is nothing there",Incorrect Game Element (not cwe),missing sprite,
Invincible Brick,In 4-1 (and elsewhere?) throwing a koopa shell at a brick partially offscreen will not break it,Off by One - 193,"block treated as offscreen, offscreen objects don't do certain behaviours",
2-3 koopa in bricks,"After hitting the P switch, koopas that spawn on the brick pyramid will instead be surrounded by coins: if time runs out while there, they're stuck. This is fixed by leaving and returning",Improper Check for Unusual or Exceptional Conditions - 754,intended behaviour? No handling for blocks spawning on enemies,
Map Water Walk,"Using a whistle while on a boat allows mario to move off the warp island, and can now move freely around the map. The island can't be returned to",Incomplete Cleanup - 459,boat map state allowing water movement not reset when using whistle,
Multiple Items,"If an item is on screen while another spawns, the first will disappear",Entity Limit (not cwe),entity limit,
Misplaced smoke effect,"While fighting a koopaling, if tanooki mario flies off screen and transforms the visual effect (but not mario) will be displayed at ground level",Numerical - 189,numerical error - unsure how to handle offscreen location,
3-9 Pipe Entry,"With specific movement involving blocks around the entry pipe, mario can crouch jump to enter the side of the pipe.
Mario will not appear and be unable to move after the screen transition, though left and right will scroll the screen and fireballs can be thrown",Numerical - 189,"due to weird entry position, game doesn't know where to put mario (since there's no warp tied to his original location)? Similar to 7-1 ace",
5-6 Pipe Death,Entering the end pipe in the scrolling 5-6 will kill mario,Numerical - 189,mario moves too far offscreen,
Power up while damaged,"As super mario, touching a fire flower and enemy (3-9 bob-omb) at the same time briefly displays mario as a miscoloured frog, then super, then finally resulting in being small",Classic Buffer Overflow - 120,simultaneous powerup changes mishandled (possibly numerical),
Power up while dying,Collecting a super or 1-up mushroom while being hit as small mario will play the correct sounds (and for super mushroom grant points) but then treat mario as dying (no extra life for 1-up),Incorrect Synchronisation - 821,"simultaneous events pick an order to execute, regardless of how they might interact",
Running in place,"Entering the toad whistle ending of 1-3 displays mario's running sprite instead of standing initially, despite not moving",Incomplete Cleanup - 459,not properly resetting state when changing screen,
4-5 Unused secret ending,"In the 4-5 tanooki room, the player can jump through the wall to find an unused stage exit",Numerical - 189,"Jump through wall, numerical",
5-1 treasure trigger,"at the end of 5-1, flying back over the entrance and running left until the treasure sound plays breaks the sprites and makes collecting the goal spawn a whistle treasure box that can be collected",Improper Validation - 20,treasure spawn is x-position based,
Shell in the wall,(Unconfirmed) throwing a shell sometimes allows it to get stuck inside a wall,Numerical - 189,numerical/angles,
Star jump animation,"When a star runs out while spinning, the animation continues until mario hits the ground (maybe intended?). Most notably this applies to climbing vines, allowing mario to spin indefinitely",Incomplete cleanup - 459,"when changing powerup state, current animation isn't checked (same as hammer slide)",
Continuous star music,in multiple star levels (7-3) collecting a star exactly as the previous one runs out will give mario the powerup but not restart the music,Incorrect Synchronisation - 821,"simultaneous event handling (or music is still considered ""on"" but the end trigger is also set)",
Statue Door,Entering a door as a statue plays the statue transformation animation after the screen change,Incorrect Synchronisation - 821,had to play the detransform animation at some point as no longer statue,
Moving platform ? Block,jumping into a ? Block that a moving platform moves through can either leave mario inside the block or result in jumping through it,Improper Check for Unusual or Exceptional Conditions (754),no handling for being in too small a place,
Strange hit detection,"hitting a brick block with an enemy or powerup on it maybe register a hit on other enemies on screen (3-9 paragoomba, 4-3 spiny)",Numerical - 189,"unclear - possibly hitbox extends indefinitely above hit block and applies to below entire row of blocks, testing possible",
5-fortress-2 ceiling death,Mario can die by jumping at the top of the ceiling,Improper Check for Unusual or Exceptional Conditions (754),edge of screen death plane,
5-2 slope death,sliding down the slope at the start of 5-2 will kill mario as he hits the left of the screen,Improper Check for Unusual or Exceptional Conditions (754),edge of screen death plane,
Shoe colour glitch,Collecting a goomba shoe while holding a spiny shell changes mario's colours and does not display the shoe,Out of Bounds read - 125,"no sprite for shoe mario holding a shell, trying to access a sprite that doesn't exist",
Invincible tanooki,"Landing in a shoe with statue form makes mario gray, invincible and unable to enter pipes",Out of Bounds read - 125,statue shoe mario doesn't exist (palette + pipes same as hammer),
Vine cutoff,Scrolling a vine offscreen while it is growing and then returning will show it stopped growing,Failure to Appropriately Recheck Condition (not cwe),"behaviour stops offscreen, behaviour never restarts",
Wall Jump,mario can jump again after jumping into walls at enough speed,Numerical - 189,numerical - moving slightly into wall and finding a floor,
7-1 ACE,Arbitrary Code writing and execution can be done in 7-1,,long explanations from other people,
Underwater P wing,Losing a p wing underwater doesn’t reset the p meter until mario resurfaces,Incorrect Synchronisation - 821,p meter not intended to change underwater,
7-8 white block,Going behind the white block in 7-8 and then to the underground area allows mario to jump into the big ? Block,Incomplete Cleanup - 459,background state not properly handled in area transition,
White block invincible,in 5-7 going behind and then quickly returning to the normal part of the level makes mario fail to interact with all enemies and powerups,Incomplete Cleanup - 459,background state not properly handled in area transition,

==> data/original-coding/smw.csv <==
Glitch Name,Description,Coding,Possible Cause Description,notes
Bounce in Morton/Roy,Spin jumping on morton/roy while they climb the walls will have mario bouncing upside down,Failure to Appropriately Recheck Condition (not cwe),Incorrect collision detection,
Shell colour change,Picking up a yellow shell as a koopa enters it then doing a cape spin leaves it upside down on the ground as a flashing shell. Spinning it again changes its colour to grey,Incorrect Synchronisation - 821,attempts two simultaneous changes of state,
Fence duck jump,"Crouching and jumping onto a fence results in mario crouching whenever jumping off that fence, until ground is reached",Incomplete cleanup - 459,Remembers last airborne state,
star world Key sprite glitch,"In star world 4, the key can be replaced by different sprites depending on the game version by carrying it with yoshi, then hitting all the green ""!"" blocks on the left",Sprite limit (not cwe),limited sprite memory,
donut secret Key sprite glitch,"carrying a key with yoshi to the pipe at the end of donut secret without killing any koopas, then spitting it out once the gate appears will show a glitched sprite
(sprite limit, tape has no release behaviour)",Sprite limit (not cwe),Limited sprite memory,
Misplaced tongue,Using yoshi's tongue and immediately letting him sink in lava results in the tongue being slightly vertically displaced while he sinks,Missing Synchronisation - 820,Interrupted animation,
Miscoloured Overworld,Finishing Chocolate Island 3 at the top of the screen loads an incorrectly coloured overworld,Incomplete cleanup - 459,Incorrect palette loaded?,
Miscoloured Pipe,Flying high in the underground area in donut secret causes the orange pipe on the ground to become green upon returning to ground,Incomplete cleanup - 459,"Special colours loaded on screen change, unloaded when offscreen, never reloaded",
Damage while on yoshi,Eating certain enemies while moving at a high speed on yoshi will cause damage to mario,Incomplete cleanup - 459,"colliding with the sprite, which is still active",
Endless control coin music,"If yoshi eats a control coin, the switch music will play indefinitely",Unreachable exit condition - 835,"Control coin no longer stops moving, missing end trigger",
Green berry music speed,Eating green berries to repeatedly fall below 100 seconds on the clock will speed up the music by more each time,"Improper enforcement of single, unique action - 837",music speed up doesn't only happen once,
Wrong sound spin jump,"In ludwig's castle, after the spike ceiling hits the ground, the spin jump sound is replaced by the sound played when the ceiling hit the ground",Incorrectly Shared Behaviour (not cwe),Limited number of sound effects loaded?,
Powerup freeze,"Collecting either a cape (as fire) or fire flower (with a cape) at the same time as eating a berry, mario and yoshi will freeze in place while mario's sprite flashing like when powering up",Improper Handling of Exceptional Conditions - 755,Unsure how to handle concurrent events,
Berry after dying,"Dying at the same time as landing on yoshi will cause mario's death animation to play with yoshi. If a berry is in the death animation's path, yoshi will eat it and the game will freeze",Incomplete cleanup - 459,Improper permitted behaviours while dying,
Anti-gravity wall,"Mario can be pushed through the floor in vanilla dome 2 by ducking under coins before they turn back into blocks. Inside this wall, objects slide left and right when not held, and fireballs travel straight","Improper Correction of Illegal State (not cwe, numerical)","physics unsure, pass through floor probably numerical",
Corner Death,"at the start of Chocolate Island 4, small mario can jump into the right corner of the wall, pass through and die",Numerical - 189,Numerical,
Enemy in wall,"if a falling yellow wall traps an enemy between floor and ceiling, the enemy will be stuck in the wall",Improper Handling of Exceptional Conditions - 755,Improper event handling,
Fall through floor,Trapping mario in spinning blocks allows mario to pass through the floor once they harden by jumping or spin jumping,Numerical - 189,Numerical,
Object on moving pipe,"Leaving an item on top of a pipe that gets longer and shorter will move the item down as the pipe gets shorter, but not back up when the pipe returns to original size",Improper Validation - 20,Incomplete physics,
Mushroom in blocks,In star world 5 there is a ? Block directly beneath blocks created by a switch. Hitting the ? Block after the switch spawns a mushroom inside these blocks,Improper Handling of Exceptional Conditions - 755,"similar to enemy in wall, entities allowed inside walls?",
donut secret 1 walls,walls in the p balloon area of donut secret 1 kill mario,Incorrect Game Element (not cwe),improperly coded walls as death planes? Not really a bug?,
Berry movement,"If yoshi's tongue hits a berry and then an enemy, the berry will be left where the enemy was hit",Incomplete cleanup - 459,enemy replaces berry,
Item swap glitch,"Collection a coin on yoshi's tongue stores an empty sprite on yoshi's tongue. If a new sprite is loaded while this empty sprite is there, it will replace the empty sprite.
This can be used for ACE due to unique properties of the usually uneatable charging chuck sprite",Classic Buffer Overflow - 120,Newest sprite loaded into empty space in yoshi + chuck considered powerup,
Duplicate block,Triggering a block by throwing something at it from very nearby (such that the thrown item is on a different tile as the block is triggered) the block will be duplicated,"Improper enforcement of single, unique action - 837 (also location?)","Collision happens on two tiles simultaneously, duplicates effect",
Permanent Lakitu Cloud,"Kill a lakitu with a fireball and collect the coin, then use the cloud. It will not run out.",Unreachable exit condition - 835,,
Carry item behaviour,Carrying an item with a time limit (like a block) through a pipe will prevent it from expiring. Also affects carried enemies moving again.,Improper Initialisation - 665,Time limits not remembered on screen change - improper clear/initialise,
Grabbing 2 objects,2 objects in the same place can be grabbed together by running and crouch sliding into them while holding the grab button,"Improper enforcement of single, unique action - 837",simultaneous triggers,
Inside pillar,Spin jumping at just the right time while a pillar falls leaves mario inside it,Improper Handling of Exceptional Conditions - 755,numerical,
Wiggler combo behaviour,"Continuing a jump combo by repeatedly respawning a wiggler to make it yellow again uses a different combo list. Eventually the combo reads past the end of this list.
This results in additional lives rewarded (with broken graphical indicators) and various amounts of coins granted",Incomplete definition of nonstandard behaviour (not cwe),maybe unique hit behaviour again?,
Survive time limit,Grabbing a fire flower from stock using yoshi with a cape as time runs out prevents mario from dying,Missing Synchronisation - 820,time end trigger skipped by powerup?,
Invisible Yoshi Chocolate Island 5,"Grabbing 2 switch blocks at the same time and throwing them at the yoshi block spawns 2 yoshis, one of which is invisible.","Improper enforcement of single, unique action (837)",duplicate block glitch + sprite limit,
Die after level clear,"Clearing Chocolate Island 3 from below such that you end the level on the lower platform makes mario walk off the platform and die at the end of the level, losing a life",Early Validation - 179,improper validation/excess permitted behaviour after stage clear,
Renew switch,Eating a switch with yoshi after pressing it will release it unused when spat out,Incomplete cleanup - 459,yoshi doesn't remember item state,
Shell through wall,"On sufficiently steep slopes in vanilla dome, throwing a shell will have them pass through the slope instead of going up",Numerical - 189,numerical,
Hit enemy after death,"Dying above a wiggler will have mario hit them on the way down, even getting points",Incomplete definition of nonstandard behaviour (not cwe),unique hit behaviour (as they don't die) bugged,
Switch mechanic swap,Bringing a grey p switch through a pipe may make it behave as a blue p switch,Incomplete cleanup - 459,"p switches are actually one type of item, colour defined by spawn location",

==> data/out/normalized.csv <==
Game,Glitch,Description,Mapping,Notes
SMB1,No Offscreen Brick Debris,A brick block partially offscreen to the left will not render debris when destroyed,CWE-193: Off-by-one Error,off by one
SMB1,6-3 Bullet Behaviour,Waiting on a certain platform in 6-3 facing left eventually spawns bullet bills that either leave trails when defeated or do not fall properly,NEW: Incorrectly Shared Behavior,slightly offscreen lift sprites being read - unique colour pallette relevant?
SMB1,Die and Complete Castle,"When touching the axe at the same time as being hit while small, a game over will be shown after the stage is completed.",CWE-696: Incorrect Behavior Order,cwe -early validation
SMB1,Power-up limit,Spawning a power-up while one is already on screen will delete the old power-up,NEW: Entity Limit,memory/entity limit
SMB1,3-1 Trampoline Disappears,"Upon destroying certain brick blocks in 3-1, the trampoline in the stage will disappear. Landing where it used to be is a softlock.",CWE-20: Improper Input Validation,unloaded too early - no handling to reload dynamically
SMB1,Double Death Sound,"When hit and killed by a hammer bro hammer, if a second hammer hits mario's location after pausing and unpausing the music will repeat","CWE-837: Improper Enforcement of a Single, Unique Action",death triggers not disabled
SMB1,2-Player Duplicate Vines,"In 2-player hard mode, if mario dies in 1-2 and luigi dies in 5-2 while holding a vine, a vine will spawn after entering the pipe in mario 1-2.",CWE-459: Incomplete Cleanup,"Not correctly re-initialising - previous screen ended while on a vine, which normally happens going into coin heaven"
SMB1,Enemy Glitch,Defeating an enemy may spawn another enemy,NEW: Entity Limit,memory/entity limit
SMB1,5-2 Invisible Vine,Dying to a hammer while holding a vine in 5-2 results in an invisible vine near the start upon respawning,CWE-459: Incomplete Cleanup,"Not correctly re-initialising - previous screen ended while on a vine, which normally happens going into coin heaven"
SMB1,Flag Doesn't Fall,"With precise movement, grabbing the flagpole skips the flag fall animation",CWE-20: Improper Input Validation,"too close to bottom - no slide down, no animation"
SMB1,1-1 Floating Beetle,"On hard mode 1-1, jumping on a beetle falling into a pit will stop the shell in midair, and it will then be walking on air through walls",CWE-703: Improper Check or Handling of Exceptional Conditions,No physics for walking/hit beetle - only falls walking off edges
SMB1,Castle Entry Flagpole Animation,Throwing a fireball as mario reaches the flagpole changes his animations after releasing the flagpole,CWE-820: Missing Synchronization,interrupts end of animation
SMB1,Harmless Enemy,"After taking damage from an enemy, remaining in contact with them will prevent additional damage from being registered.",CWE-20: Improper Input Validation,validation only checking for change in contact
SMB1,Axe Doesn't Disappear,"If (Fake/)Bowser is defeated with fireballs and the axe grabbed on the far right, it does not disappear",CWE-20: Improper Input Validation,"can't find bowser to fall, so skips animation"
SMB1,128 Life Overflow (NES),Losing a life with 128 lives results in a game over,CWE-190: Integer Overflow or Wraparound,
SMB1,8-4 Invisible Underwater Piranha,"There is an invisible piranha plant in the pink pipe at the entry of the underwater section, which can be killed and deals damage. (fixed in all stars)",NEW: Entity Limit,sprite limit? Not a glitch just forgot to place it?
SMB1,1-1 Ceiling-Floor Wrap,Jumping with proper timing at the top of the screen as a goomba falls in a pit will result in mario taking damage. Same can be done with a mushroom.,CWE-190: Integer Overflow or Wraparound,Screen wrap/top and bottom shared index
SMB1,"""Minus World""",Entering the 1-2 warp zone without loading it properly by jumping through the wall (seen later) and entering the left pipe loads an unclearable version of 7-2,CWE-125: Out-of-bounds Read,Accessing wrong address as warp zone locations aren't loaded
SMB1,Wall Moonwalk,Getting into a wall facing outwards (eg by scrolling so only a small gap remains to the left of a wall) will push mario through the wall,NEW: Improper Correction of Illegal State,"walls push mario ""backwards"", turning around breaks this"
SMB1,Power-up Jump,"Collecting a non-star power-up in midair and pressing jump at the right time will make mario jump again. If performed with a fire flower, the jump sound effect will be replaced with the fireball sound effect",CWE-665: Improper Initialization,Updating mario's values wrong
SMB1,1-1 Music Change,"Collecting the star power-up as late as possible and finishing the level results in the star running out during the level clear, and the regular stage music will return instead of the victory sound",CWE-820: Missing Synchronization,Music trigger skipped
SMB1,Over The Flag (glitch?),Jumping over the flagpole presents an endless (within game time) empty path.,CWE-788: Access of Memory Location After End of Buffer,access to unused area not prevented
SMB1,Wrong Path,"When required to pick the right path (4-4, 7-4), picking the correct path and then jumping repeatedly will be treated as picking the wrong path",NEW: Bad Boundary Definition,overlapping/poorly shaped trigger areas
SMB1,Spontaneous Red Koopa,"Possible in 3-1, 4-1, 6-1. 3-1: hit a green shell from below with precise timing. 6-1: hit a ?-block as a spiny lands on it. The object hit becomes a red shell in both cases",CWE-703: Improper Check or Handling of Exceptional Conditions,all enemies are red koopas while in transition states?
SMB1,Missing Walk Animation,Jumping and throwing a fireball at the start of a level/section freezes the walk animation for a bit.,CWE-665: Improper Initialization,animation updates interrupted
SMB1,Small Fire Mario,"By touching the axe with a power-up while getting hit will start the following level as Super Mario, but with some changes:
Getting hit results in losing a life. Acquiring a power-up makes mario small, including the pallete change for fire. Throwing fireballs briefly resizes mario.",CWE-665: Improper Initialization,states aren't discrete
SMB1,Stuck Underwater (NES),"Crouch-Swimming into the gap above an underwater exit pipe, then facing left and standing pushes mario into the wall (same as Wall Moonwalk?)",NEW: Improper Correction of Illegal State,"walls push mario ""backwards"", turning around breaks this"
SMB1,Thousand Seconds Point Bonus (Lost Levels),Clearing a castle with time at 000 results in a 50000 point bonus as the time is interpreted as 1000,CWE-192: Integer Coercion Error,Time interpreted wrong
SMB1,Vine Teleport,Touching a vine at the far left of the screen will teleport mario to the other side,CWE-190: Integer Overflow or Wraparound,Screen wrap
SMB1,Walk Through Walls,"Jumping with specific positioning into a wall will land mario on the level beneath, which he can walk on",CWE-193: Off-by-one Error,"Walls not continuous, passing ""between""?"
SMB1,Wall Jump,"By jumping towards a wall at some speed, mario can jump a second time upon making contact with the wall (as he moves slightly into the wall)",CWE-696: Incorrect Behavior Order,moving into wall and landing on one of the bricks making it
SMB1,Wrong Warp,"Only one warp destination is loaded at a time: by being far enough to the right of the screen warp pipes can be used before their destination is loaded.
This instead takes mario to the previous destination (4-2, 8-4 speedrun)",CWE-125: Out-of-bounds Read,Poorly placed triggers/overlapping warp zones
SMB3,Airship Glitch,losing a life in 5-airship sometimes causes it to move to an inaccessible location,CWE-20: Improper Input Validation,"other section of sky landed still treated as ""levels"" and therefore valid places for the ship to move to?"
SMB3,Air Walk,standing on quicksand before flying with raccoon/tanuki powerup replaces the flying animation with the walking animation,CWE-665: Improper Initialization,mario treated as partially airborne while in quicksand
SMB3,Boomerang Bro/Lakitu 1-up,"if the fifth or later enemy jumped on in a combo is a boomerang bro or lakitu, they will give a 1-up instead of the right number of points",NEW: Correct But Surprising Behavior,Fixed: i'm guessing the boomerang bro counts as two sprites (the boomerang and the sprite) so its
SMB3,3-6 unbreakable brick,"where there are two red koopas and two brick blocks, hitting the lower block with a shell (releasing a leaf) prevents you from breaking the upper block",NEW: Incorrectly Shared Behavior,
SMB3,3-3 blocks acting as coins,in 3-3 there's a 2x2 arrangement of coins; hitting a p-switch to turn them into bricks and breaking the lower two has the upper two respond as coins,CWE-665: Improper Initialization,not all coin behaviour is overwritten
SMB3,Boom Boom out of bounds,"flying above boom boom using a p wing may cause him to fly through the ceiling and become inaccessible, causing softlock",CWE-703: Improper Check or Handling of Exceptional Conditions,repositions himself relative to mario (FIXED: mario has code to move back into bounds in the case of wall clips... boom boom doesnt)
SMB3,2-3 coins acting as bricks,"similar to 3-3 but reversed, blocks turned into coins behave as bricks when walked into",CWE-665: Improper Initialization,not all brick behaviour overwritten
SMB3,Disappearing Fortress,"If a spade panel is on the same space as a fortress, after playing the matching game the fortress will disappear but not advance progression",CWE-20: Improper Input Validation,"fortress disappears because a stage was cleared in the right place, but story progress is tied to something in the castle"
SMB3,Donut block fall through,"While falling on a donut block, mario will pass through other donut blocks passed through on the way down instead of stopping on them",CWE-703: Improper Check or Handling of Exceptional Conditions,"mario treated as standing, not checking for new ground"
SMB3,Extended 1-up theme,"If Raccoon mario swings his tail just after collecting a 1-up, a glitched version of the 1-up jingle will play",CWE-821: Incorrect Synchronization,sound effects interfering
SMB3,2 Player Flame Cards,"In the boxes and ladders bonus game in 2-player, if the game is paused as a box is collected a card slot will show a flame sprite.
These turn blank in levels, change to mixed sprites if the inventory is opened and closed, and give lots of bonus lives when matched with certain other cards",CWE-125: Out-of-bounds Read,
SMB3,Fly through walls,"By crouch flying in a 1 block gap, mario can fly through walls",CWE-1023: Incomplete Comparison with Missing Factors,numerical/gaps (fixed: i think this covers it better... its not redoing the boundary checks in the case where mario is crouched and so mario ends up the wrong side of a boundary for the check and so flies through the walls)
SMB3,Statue Goal Match,Collecting a third matching goal card while turning into statue mario at the same time spawns a strange sprite and locks the game,CWE-125: Out-of-bounds Read,"maybe can't load new sprite onto mario because stage ends, so sprite memory messes up?"
SMB3,3-6 Green Brick,Throwing a koopa shell once the donut block appears to hit the coin block and not standing on the donut causes a bush to display instead as a green brick,CWE-821: Incorrect Synchronization,Colour and sprite are different - interacting with coin block brings the block up in sprites to draw?
SMB3,Gray Tanooki Mario,Pressing B while entering a pipe as tanooki mario turns the sprite gray while entering the pipe,CWE-820: Missing Synchronization,completes part of the statue transformation
SMB3,Gray Hammer Mario,Collecting a Hammer Suit at the same time as turning into a statue changes hammer mario's colours. This also disables pipes,CWE-820: Missing Synchronization,completes part of the statue transformation
SMB3,6-10 Hammer Sliding,Sliding into the hammer suit allows mario to continue to slide as hammer mario (debatably intended behaviour),CWE-459: Incomplete Cleanup,mario's state not reset when receiving powerup
SMB3,Jump Through P-Switch,"In 1-2 the P-Switch in the brick block can be jumped through from below, triggering it",NEW: Bad Boundary Definition,numerical/no handling for being stuck between ceiling and floor (fixed: bad boundary definition... should be solid from below)
SMB3,1-1 Block Bottom of screen,Jumping on a specific winged koopa puts mario in a bonus area without scrolling the screen to it. Hitting a hidden block in this area makes it appear at the bottom of the screen,CWE-190: Integer Overflow or Wraparound,screen wrap
SMB3,Duplicate Ice Block,Grabbing an ice block at the same time as a Buster Beetle results in both mario and the beetle holding one,CWE-820: Missing Synchronization,simultaneous events mishandled
SMB3,Infinite Whistles,"Saving and quitting (or possible getting a game over) after acquiring a whistle in 1-3 will re-open stage 1-3, which can be completed for another whistle",CWE-20: Improper Input Validation,whistle not considered a normal clear and not saved?
SMB3,Invisible Bricks,"This glitch works in World 5-The map icon for the tower level from Sky Land.Tower. First, the player must start the level with a P-Wing. The player must fly to the area full of bricks. (There should be two Micro-Goombas there too). The player must then fly to the pipe, then go above it, and keep going right until they get over the pipe into an area behind it. There is also a brick with a 1-Up Mushroom back here. Over to the left, the player should see a wall of bricks. Mario must then fly over to them and whip them with his tail to make a spot to stand on. The player must then make Mario fly upwards off the screen for a while, they start seeing ""invisible"" blocks being broken at the very bottom of the screen.",CWE-703: Improper Check or Handling of Exceptional Conditions,fixed: Mario gets OOB... no check is there for being in bounds and so UB happens.
SMB3,3-9 Invisible Mario,"Going into the background and then entering the underwater pipe makes mario invisible and invincible underwater, though a blue mario silhouette will appear when passing through enemies",CWE-459: Incomplete Cleanup,background state not properly handled/removed in area transitions
SMB3,Green Fireballs,"As fire mario in a toad house, fireballs are green",CWE-475: Undefined Behavior for Input to API,area palette
SMB3,World 7 Invisible Muncher,"At the end of the second plant level in world 7, there is a tall thin pipe mario can stand on. Doing so will deal damage to mario, though there is nothing there",NEW: Entity Limit,missing sprite
SMB3,Invincible Brick,In 4-1 (and elsewhere?) throwing a koopa shell at a brick partially offscreen will not break it,CWE-193: Off-by-one Error,"block treated as offscreen, offscreen objects don't do certain behaviours"
SMB3,2-3 koopa in bricks,"After hitting the P switch, koopas that spawn on the brick pyramid will instead be surrounded by coins: if time runs out while there, they're stuck. This is fixed by leaving and returning",CWE-703: Improper Check or Handling of Exceptional Conditions,intended behaviour? No handling for blocks spawning on enemies
SMB3,Map Water Walk,"Using a whistle while on a boat allows mario to move off the warp island, and can now move freely around the map. The island can't be returned to",CWE-459: Incomplete Cleanup,boat map state allowing water movement not reset when using whistle
SMB3,Multiple Items,"If an item is on screen while another spawns, the first will disappear",NEW: Entity Limit,entity limit
SMB3,Misplaced smoke effect,"While fighting a koopaling, if tanooki mario flies off screen and transforms the visual effect (but not mario) will be displayed at ground level",CWE-190: Integer Overflow or Wraparound,numerical error - unsure how to handle offscreen location (fixed: unsure how to handle it so mods it screen hight causing wrap around)
SMB3,3-9 Pipe Entry,"With specific movement involving blocks around the entry pipe, mario can crouch jump to enter the side of the pipe.
Mario will not appear and be unable to move after the screen transition, though left and right will scroll the screen and fireballs can be thrown",CWE-703: Improper Check or Handling of Exceptional Conditions,"due to weird entry position, game doesn't know where to put mario (since there's no warp tied to his original location)? Similar to 7-1 ace.  (Fixed.  703 better captures the game doesn't know where to put mario)."
SMB3,5-6 Pipe Death,Entering the end pipe in the scrolling 5-6 will kill mario,NEW: Correct But Surprising Behavior,mario moves too far offscreen. (Fixed: I erred between this and incorrect behavior order but I think this is right... mario is too far away... he should die.  its surprising that the sound plays... but the death is correct).
SMB3,Power up while damaged,"As super mario, touching a fire flower and enemy (3-9 bob-omb) at the same time briefly displays mario as a miscoloured frog, then super, then finally resulting in being small",CWE-120: Buffer Copy without Checking Size of Input,simultaneous powerup changes mishandled (possibly numerical)
SMB3,Power up while dying,Collecting a super or 1-up mushroom while being hit as small mario will play the correct sounds (and for super mushroom grant points) but then treat mario as dying (no extra life for 1-up),CWE-821: Incorrect Synchronization,"simultaneous events pick an order to execute, regardless of how they might interact"
SMB3,Running in place,"Entering the toad whistle ending of 1-3 displays mario's running sprite instead of standing initially, despite not moving",CWE-459: Incomplete Cleanup,not properly resetting state when changing screen
SMB3,4-5 Unused secret ending,"In the 4-5 tanooki room, the player can jump through the wall to find an unused stage exit",NEW: Correct But Surprising Behavior,"Jump through wall, numerical (fixed... this isn't a numerical error... its an unusual artefact of the level development process that didn't get deleted.  Combined with the wall clip... its there so it isn't a glitch but it is surprising)"
SMB3,5-1 treasure trigger,"at the end of 5-1, flying back over the entrance and running left until the treasure sound plays breaks the sprites and makes collecting the goal spawn a whistle treasure box that can be collected",CWE-20: Improper Input Validation,treasure spawn is x-position based
SMB3,Shell in the wall,(Unconfirmed) throwing a shell sometimes allows it to get stuck inside a wall,CWE-696: Incorrect Behavior Order,numerical/angles (fixed: inconsistent with other mappings)
SMB3,Star jump animation,"When a star runs out while spinning, the animation continues until mario hits the ground (maybe intended?). Most notably this applies to climbing vines, allowing mario to spin indefinitely",CWE-459: Incomplete Cleanup,"when changing powerup state, current animation isn't checked (same as hammer slide)"
SMB3,Continuous star music,in multiple star levels (7-3) collecting a star exactly as the previous one runs out will give mario the powerup but not restart the music,CWE-821: Incorrect Synchronization,"simultaneous event handling (or music is still considered ""on"" but the end trigger is also set)"
SMB3,Statue Door,Entering a door as a statue plays the statue transformation animation after the screen change,CWE-821: Incorrect Synchronization,had to play the detransform animation at some point as no longer statue
SMB3,Moving platform ? Block,jumping into a ? Block that a moving platform moves through can either leave mario inside the block or result in jumping through it,CWE-703: Improper Check or Handling of Exceptional Conditions,no handling for being in too small a place
SMB3,Strange Death #1,"This can be done in the original and Super Mario All-Stars versions. Mario must go to World 3-9. He must be small. When there are many bricks above him, one contains a Super Mushroom. Mario must release it and let in move to another block. He must hit the block the mushroom is on, and a nearby Para-Goomba will automatically fall off-screen, as if Mario defeated it.",NEW: Incorrectly Shared Behavior,"unclear - possibly hitbox extends indefinitely above hit block and applies to below entire row of blocks, testing possible (fixed: i mean its pure jank but incorrectly shared behavior seems to cover the sharing of the collision event?)"
SMB3,Strange Death #2,"This works in the original and Super Mario All-Stars version, in World 4-3. The player must play normally until he sees a short row of bricks, with a Buzzy Beetle on top and an upside-down Spiny on the bottom. Mario must go under the Buzzy Beetle, but be careful not to let the Spiny fall down. If he hits the block with the Buzzy Beetle, the Spiny will fall off-screen as if defeated.",NEW: Incorrectly Shared Behavior,"unclear - possibly hitbox extends indefinitely above hit block and applies to below entire row of blocks, testing possible (fixed: i mean its pure jank but incorrectly shared behavior seems to cover the sharing of the collision event?)"
SMB3,5-fortress-2 ceiling death,Mario can die by jumping at the top of the ceiling,CWE-703: Improper Check or Handling of Exceptional Conditions,edge of screen death plane
SMB3,5-2 slope death,sliding down the slope at the start of 5-2 will kill mario as he hits the left of the screen,CWE-703: Improper Check or Handling of Exceptional Conditions,edge of screen death plane
SMB3,Shoe colour glitch,Collecting a goomba shoe while holding a spiny shell changes mario's colours and does not display the shoe,CWE-125: Out-of-bounds Read,"no sprite for shoe mario holding a shell, trying to access a sprite that doesn't exist"
SMB3,Invincible tanooki,"Landing in a shoe with statue form makes mario gray, invincible and unable to enter pipes",CWE-125: Out-of-bounds Read,statue shoe mario doesn't exist (palette + pipes same as hammer)
SMB3,Vine cutoff,Scrolling a vine offscreen while it is growing and then returning will show it stopped growing,NEW: Failure to Appropriately Recheck Condition,"behaviour stops offscreen, behaviour never restarts"
SMB3,Wall Jump,mario can jump again after jumping into walls at enough speed,CWE-696: Incorrect Behavior Order,numerical - moving slightly into wall and finding a floor (fixed... inconsistent with other coding)
SMB3,Warp Directly to the Princess,"In World 7-1, an invisible pipe can be traveled to directly arrive at Princess Toadstool. The glitch is very complicated, and is mainly due to jumping to an unknown region containing an invisible Jump Block, resulting in wrong instructions by the game. The game has to have the player place some shells at the right spots, stand at exactly 232-240 on the x-axis, jump to an exact spot, hold a specific shell, and have exact amount of enemies onscreen. The glitch is also made easier if the player is able to fly using a tail-related power-up, Tanooki Suit, or P-Wing, though it is not necessary. If the player manages to enter the invisible pipe, the player will glitch to Princess Toadstool's room. Bowser is never seen throughout the glitch, since the battle is skipped. This glitch is popular among speed runners.[22][23][24]

In the Super Mario All-Stars version, the player can enter the invisible pipe; however, it will not warp the player to Princess Toadstool's room. Instead, the screen will scroll back up, and return the player to another part of the level.

The glitch is fixed in Super Mario Advance 4.",CWE-788: Access of Memory Location After End of Buffer,"long explanations from other people (FIXED: quoting from this explanation of it:  Touching the glitch tile, an invisible note block, makes the processor try to update memory outside of the normal tile data, at an address ($9c70) that reprograms how the processor interprets addresses. This causes execution to jump to an unintended area of the ROM and execute incorrect instructions. Eventually, the stack overflows and it starts executing RAM instructions starting at address $0081, which is just before the location of the player x value at $0090 and enemy x values $0091-5. (https://tasvideos.org/4288S).  That reads as a stack overflow to me"
SMB3,Underwater P wing,Losing a p wing underwater doesn’t reset the p meter until mario resurfaces,CWE-821: Incorrect Synchronization,p meter not intended to change underwater
SMB3,7-8 white block,Going behind the white block in 7-8 and then to the underground area allows mario to jump into the big ? Block,CWE-459: Incomplete Cleanup,background state not properly handled in area transition
SMB3,White block invincible,in 5-7 going behind and then quickly returning to the normal part of the level makes mario fail to interact with all enemies and powerups,CWE-459: Incomplete Cleanup,background state not properly handled in area transition
SMW,Bounce in Morton/Roy,Spin jumping on morton/roy while they climb the walls will have mario bouncing upside down,NEW: Failure to Appropriately Recheck Condition,Incorrect collision detection
SMW,Shell colour change,Picking up a yellow shell as a koopa enters it then doing a cape spin leaves it upside down on the ground as a flashing shell. Spinning it again changes its colour to grey,CWE-821: Incorrect Synchronization,attempts two simultaneous changes of state
SMW,Fence duck jump,"Crouching and jumping onto a fence results in mario crouching whenever jumping off that fence, until ground is reached",CWE-459: Incomplete Cleanup,Remembers last airborne state
SMW,star world Key sprite glitch,"In star world 4, the key can be replaced by different sprites depending on the game version by carrying it with yoshi, then hitting all the green ""!"" blocks on the left",NEW: Entity Limit,limited sprite memory
SMW,donut secret Key sprite glitch,"carrying a key with yoshi to the pipe at the end of donut secret without killing any koopas, then spitting it out once the gate appears will show a glitched sprite
(sprite limit, tape has no release behaviour)",NEW: Entity Limit,Limited sprite memory
SMW,Misplaced tongue,Using yoshi's tongue and immediately letting him sink in lava results in the tongue being slightly vertically displaced while he sinks,CWE-820: Missing Synchronization,Interrupted animation
SMW,Miscoloured Overworld,Finishing Chocolate Island 3 at the top of the screen loads an incorrectly coloured overworld,CWE-459: Incomplete Cleanup,Incorrect palette loaded?
SMW,Miscoloured Pipe,Flying high in the underground area in donut secret causes the orange pipe on the ground to become green upon returning to ground,CWE-459: Incomplete Cleanup,"Special colours loaded on screen change, unloaded when offscreen, never reloaded"
SMW,Damage while on yoshi,Eating certain enemies while moving at a high speed on yoshi will cause damage to mario,CWE-459: Incomplete Cleanup,"colliding with the sprite, which is still active"
SMW,Endless control coin music,"If yoshi eats a control coin, the switch music will play indefinitely",CWE-835: Loop with Unreachable Exit Condition,"Control coin no longer stops moving, missing end trigger"
SMW,Green berry music speed,Eating green berries to repeatedly fall below 100 seconds on the clock will speed up the music by more each time,"CWE-837: Improper Enforcement of a Single, Unique Action",music speed up doesn't only happen once
SMW,Wrong sound spin jump,"In ludwig's castle, after the spike ceiling hits the ground, the spin jump sound is replaced by the sound played when the ceiling hit the ground",NEW: Incorrectly Shared Behavior,Limited number of sound effects loaded?
SMW,Powerup freeze,"Collecting either a cape (as fire) or fire flower (with a cape) at the same time as eating a berry, mario and yoshi will freeze in place while mario's sprite flashing like when powering up",CWE-703: Improper Check or Handling of Exceptional Conditions,Unsure how to handle concurrent events
SMW,Berry after dying,"Dying at the same time as landing on yoshi will cause mario's death animation to play with yoshi. If a berry is in the death animation's path, yoshi will eat it and the game will freeze",CWE-459: Incomplete Cleanup,Improper permitted behaviours while dying
SMW,Anti-gravity wall,"Mario can be pushed through the floor in vanilla dome 2 by ducking under coins before they turn back into blocks. Inside this wall, objects slide left and right when not held, and fireballs travel straight",NEW: Improper Correction of Illegal State,"physics unsure, pass through floor probably numerical"
SMW,Corner Death,"at the start of Chocolate Island 4, small mario can jump into the right corner of the wall, pass through and die",NEW: Bad Boundary Definition,Numerical (fixed yes it could be numerical but bad boundary definition fits better)
SMW,Enemy in wall,"if a falling yellow wall traps an enemy between floor and ceiling, the enemy will be stuck in the wall",CWE-703: Improper Check or Handling of Exceptional Conditions,Improper event handling
SMW,Falling through the floor,Trapping mario in spinning blocks allows mario to pass through the floor once they harden by jumping or spin jumping,NEW: Correct But Surprising Behavior,Numerical (fixed: its not numerical its that mario can get into this impossible situation legitimately... could be improper handling of exceptional conditions... but i feel it isn't exceptional... mario is allowed to get stuck in a block and the correct behavior is to let him smash through...)
SMW,Object on moving pipe,"Leaving an item on top of a pipe that gets longer and shorter will move the item down as the pipe gets shorter, but not back up when the pipe returns to original size",CWE-20: Improper Input Validation,Incomplete physics
SMW,Mushroom in blocks,In star world 5 there is a ? Block directly beneath blocks created by a switch. Hitting the ? Block after the switch spawns a mushroom inside these blocks,CWE-703: Improper Check or Handling of Exceptional Conditions,"similar to enemy in wall, entities allowed inside walls?"
SMW,donut secret 1 walls,walls in the p balloon area of donut secret 1 kill mario,NEW: Entity Limit,improperly coded walls as death planes? Not really a bug?
SMW,Berry movement,"If yoshi's tongue hits a berry and then an enemy, the berry will be left where the enemy was hit",CWE-459: Incomplete Cleanup,enemy replaces berry
SMW,Item swap glitch,"Collection a coin on yoshi's tongue stores an empty sprite on yoshi's tongue. If a new sprite is loaded while this empty sprite is there, it will replace the empty sprite.
This can be used for ACE due to unique properties of the usually uneatable charging chuck sprite",CWE-120: Buffer Copy without Checking Size of Input,Newest sprite loaded into empty space in yoshi + chuck considered powerup
SMW,Duplicate block,Triggering a block by throwing something at it from very nearby (such that the thrown item is on a different tile as the block is triggered) the block will be duplicated,"CWE-837: Improper Enforcement of a Single, Unique Action","Collision happens on two tiles simultaneously, duplicates effect"
SMW,Permanent Lakitu Cloud,"Kill a lakitu with a fireball and collect the coin, then use the cloud. It will not run out.",CWE-835: Loop with Unreachable Exit Condition,
SMW,Carry item behaviour,Carrying an item with a time limit (like a block) through a pipe will prevent it from expiring. Also affects carried enemies moving again.,CWE-665: Improper Initialization,Time limits not remembered on screen change - improper clear/initialise
SMW,Grabbing 2 objects,2 objects in the same place can be grabbed together by running and crouch sliding into them while holding the grab button,"CWE-837: Improper Enforcement of a Single, Unique Action",simultaneous triggers
SMW,Inside pillar,Spin jumping at just the right time while a pillar falls leaves mario inside it,CWE-703: Improper Check or Handling of Exceptional Conditions,numerical
SMW,Wiggler combo behaviour,"Continuing a jump combo by repeatedly respawning a wiggler to make it yellow again uses a different combo list. Eventually the combo reads past the end of this list.
This results in additional lives rewarded (with broken graphical indicators) and various amounts of coins granted",CWE-475: Undefined Behavior for Input to API,maybe unique hit behaviour again?
SMW,Survive time limit,Grabbing a fire flower from stock using yoshi with a cape as time runs out prevents mario from dying,CWE-820: Missing Synchronization,time end trigger skipped by powerup?
SMW,Invisible Yoshi Chocolate Island 5,"Grabbing 2 switch blocks at the same time and throwing them at the yoshi block spawns 2 yoshis, one of which is invisible.","CWE-837: Improper Enforcement of a Single, Unique Action",duplicate block glitch + sprite limit
SMW,Die after level clear,"Clearing Chocolate Island 3 from below such that you end the level on the lower platform makes mario walk off the platform and die at the end of the level, losing a life",CWE-696: Incorrect Behavior Order,improper validation/excess permitted behaviour after stage clear
SMW,Renew switch,Eating a switch with yoshi after pressing it will release it unused when spat out,CWE-459: Incomplete Cleanup,yoshi doesn't remember item state
SMW,Shell through wall,"On sufficiently steep slopes in vanilla dome, throwing a shell will have them pass through the slope instead of going up",NEW: Bad Boundary Definition,"numerical (fixed: yes its numerical, but its slope jank and in every other game we've called that BBD)"
SMW,Hit enemy after death,"Dying above a wiggler will have mario hit them on the way down, even getting points",CWE-475: Undefined Behavior for Input to API,unique hit behaviour (as they don't die) bugged
SMW,Switch mechanic swap,Bringing a grey p switch through a pipe may make it behave as a blue p switch,CWE-459: Incomplete Cleanup,"p switches are actually one type of item, colour defined by spawn location"
SM64,Boo Glitch,"After collecting at least 12 Power Stars a large Boo appears in the hallway leading to the courtyard. The player should enter the Whomp's Fortress painting room and move to the far left side, then leave and head to the hallway. The Boo should be facing backwards, and the player must chase it out of the room. 
Now the player must enter the basement and immediately return to the Boo, who is now facing forward. Performing the previous actions again will cause the Boo to seemingly disappear. However, the player either enters the door to the courtyard or manipulates the camera to see beyond the wall, the Boo can be seen floating behind the door.",NEW: Bad Boundary Definition,
SM64,Doors and a cloud in empty space,"Certain doors in Peach's Castle are visible from other rooms when the camera shows the space beyond the walls. This can be achieved by standing near a wall and using the first-person camera mode C Up Button to look through it. The doors appear to be in empty space because the rest of a room is not rendered while Mario is in another area. 
+ If Mario looks around in first-person view while standing on the left edge of the platform with the 70 Star Door, a door from the lower level is visible. 
+ When using first-person view from the outside wall of the spiral staircase to the second floor, the 50 and 70 Star Doors are visible. 
+ Another door can be seen when standing in the left edge next to the Whomp's Fortress painting. 
Likewise, the reflection of Lakitu's cloud in the second-floor mirror room is always rendered. In several places, like the corners next to the room's door and the stairway to the second floor, Mario can enter first-person view to look through a wall and see the cloud.",CWE-459: Incomplete Cleanup,
SM64,Fly Guy size manipulation,"If Mario runs back and forth underneath the Fly Guy in Tall, Tall Mountain, it begins to shrink. This is a side effect of the Fly Guy changing size to signal that it is preparing to shoot a fireball. The Fly Guy's size affects the starting height of a Spin Jump off of it. 
If the glitch is repeated, the value for the Fly Guy's size eventually becomes negative, causing it to render upside-down and inside-out. Mario cannot interact with the Fly Guy while it has a negative size.",NEW: State Exit Too Early,
SM64,Frozen head *,"After defeating Bowser in the Dark World or Fire Sea, he drops a key. In the Japanese version, if the player runs to where the key will land, presses C Up Button and looks somewhere, Mario keeps looking that way during the key collection cutscene.",CWE-459: Incomplete Cleanup,
SM64,Instant Tower of the Wing Cap transition,"When the Tower of the Wing Cap is unlocked, Mario has to stand right next to the sun carpet in the castle's main hall and look C Up Button at the sun on the ceiling. Then, he has to leave the first-person view mode, quickly step onto the carpet, and press C Up Button again. Mario enters the Tower of the Wing Cap instantly while the camera is still zooming in, instead of framing the ceiling as intended.",CWE-459: Incomplete Cleanup,
SM64,Invisible Bowser Glitch,"Bowser can teleport when battled in the Fire Sea, during which he becomes invisible. If Mario grabs Bowser while he teleports, Bowser stays invisible until he teleports again or is thrown off of the platform. The invisible Bowser cannot hurt Mario on contact, but is still able to attack as usual.",CWE-372: Incomplete Internal State Distinction,
SM64,Mr. I hovering around Mario,"This glitch occurs in Lethal Lava Land only. The player has to get the Koopa Shell from the ! Block and set the camera to fixed mode, so that a Mr. I cannot be seen until Mario moves. Then, the player has to defeat Mr. I by circling around it, but due to it being offscreen now, its death animation cannot play. The defeated Mr. I's eyeball then hovers around Mario for a short amount of time and move in various ways.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Pitch conservation,"Mario's angle can be describe thuswise: 
Rotation around Y axis = Yaw  
(0 when Mario faces along the +Z axis, turning clockwise decreases yaw, turning counter-clockwise increases yaw) 
This is the main angle considered, Mario has yaw and yaw velocity 

Rotation around X axis = Pitch 
Pitch is 0 when Mario has normal posture 
Leaning back increases pitch, leaning forwards decreases pitch 

When Mario is in a diving animation (normal diving, swimming, or flying), his angle is preserved in memory. This value is supposed to be reset between animations, but due to an oversight, sometimes it does not. For instance, if Mario exits the water while he was facing upwards and then performs a dive, the dive will start with the previous extreme angle as opposed to a normal dive. Despite this dramatic difference, the physics of the move are unchanged. 

If an extreme angle is preserved and Mario starts flying, he will immediately face the preserved angle which will influence his trajectory. Several actions reset the conserved angle, including grabbing a ledge, shooting from a cannon, changing areas, and jumping while facing a slope.",CWE-459: Incomplete Cleanup,
SM64,Below Mario in Bob-omb Battlefield,"While using the Lakitu camera mode, If the player performs Wall Kicks to jump from the foot of the white slope over the seesaw platform, the camera focuses Mario from below the floor.",NEW: Bad Boundary Definition,
SM64,"In the walls of Dire, Dire Docks","In the beginning area of Dire, Dire Docks, if the player swims into the wall above the tunnel leading to Bowser's Submarine, the camera moves out of bounds. Moving away from the wall returns the camera to a normal position.",NEW: Bad Boundary Definition,
SM64,Invisible cannon,"After entering a cannon, if the player attempts to launch Mario as early as possible, the game gets confused. The viewfinder does not show up and the camera pans out of the cannon as if Mario was standing in that spot, revealing that both the cannon and Mario are invisible. The camera can be controlled and rotated around normally. This glitch ends when the cannon is fired.",CWE-372: Incomplete Internal State Distinction,
SM64,Star/death camera glitch,"When Mario collects a Star or dies and the platform he stands on moves away, he will warp to the next surface below him, which is often the death barrier. This extreme change in height is too much for the camera to track, resulting in Mario being far below the camera. The spinning platform around the volcano in Lethal Lava Land, Donut Blocks, and being pushed off a Magic Carpet in Rainbow Ride are common places to accomplish this glitch.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Wing Cap camera glitch,"If Mario lands on a slope on the same frame that he starts flying with the Wing Cap, the camera continues using the mode intended for flight. This can be achieved by Triple Jumping onto the fence past the first bridge in Bob-omb Battlefield, with precise timing. The camera follows Mario closely, and tries to stay behind him at a low angle. The C Buttons only move the camera temporarily. 
The camera returns to intended behavior if: 
+ Mario receives knockback, is thrown, gets squished, or gets set on fire 
+ Mario initiates flight normally, rides a Koopa Shell, or leaves the course 
+ Mario enters water, a cannon, or a tornado",CWE-372: Incomplete Internal State Distinction,
SM64,Japanese music cut-out*,"In both Bowser in the Sky and Shifting Sand Land's pyramid, it is possible for the music to cut-out due to multiple glitches exclusive to the Japanese version of the game. While this glitch is in effect, any attempt to leave the course freezes the game. For Bowser in the Sky, just entering the stage the wrong way can cut-out the music. For the pyramid, collecting the fifth secret in an odd way sometimes cuts out the music.",CWE-703: Improper Check or Handling of Exceptional Conditions,Fixed: missing coding and too vague to be anything else
SM64,Koopa Shell music glitch,"If the player holds Z Button to crouch right as Mario touches a Koopa Shell, the music in the level will replay from the beginning as Mario dismounts immediately. Despite this, the shell remains and the glitch can be repeated.",NEW: State Exit Too Early,
SM64,Attacking an uninitialized Monty Mole,"Before popping out of holes to attack Mario, Monty Moles start out invisible and in predetermined locations. Only when Mario is within 1500 units of a hole will the Monty Moles be repositioned and behave as normally seen. Reaching a Monty mole in this uninitialized position and attacking it freezes the game. 
In Tall, Tall Mountain, the player can use a 100-Coin Star to reach the uninitialized Monty Mole at the bottom of a pit, and attack it before Mario is ejected from the course. 
In Hazy Maze Cave, the player must take a route that involves Backwards Long Jumping through the mesh wall in front of the Navigating the Toxic Maze Star. After clipping through the wall, the player must go down the elevator, enter the maze, and take the first right turn to get to the plateau with a Blue Coin Block. The uninitialized Monty Mole sits in the poison gas in front of said plateau.",CWE-908: Use of Uninitialized Resource,
SM64,Crash in Big Boo's Haunt,"There is a corner of Big Boo's Haunt that crashes the game when Mario touches it. This corner can be accessed by entering the rightmost door on the first floor. 
After positioning Mario on the thin ledge located to the left of a bright window, the player should jump and move Mario Control Stick down slightly away from the ledge until he begins to fall. Now moving Control Stick up towards the wall and pressing B Button to kick for some extra momentum, Mario should touch the wall and the game will freeze.",CWE-908: Use of Uninitialized Resource,
SM64,Dead Mario softlock,"In Bob-omb Battlefield, the player should use the Wing Cap to fly Mario above the floating island such that falling would result in Mario's death. If Mario Ground Pounds the yellow ! Block, upon landing he will die as the Star is released. At this point Mario cannot move, exit the course, or complete his death animation. Similarly, if Mario dies and collects a coin to summon the 100-Coin Star at the same time, the game will softlock. 
NOTE: Using the ""Zombie Mario"" glitch removes the need for precise positioning and timing.",CWE-833: Deadlock,
SM64,Double Star softlock,"If Mario collects a 100-Coin Star as he opens a Star block, this second Star may be released as Mario lands. Similar to the Dead Mario softlock, the overlapping animations of a Star dance and a Star being released confuse the game, resulting in a softlock.",CWE-833: Deadlock,
SM64,Freeze while entering Vanish Cap Under the Moat,"When entering Vanish Cap Under the Moat, if the player tries to move the camera around in Lakitu Mode while the screen is black, the game may freeze.",CWE-703: Improper Check or Handling of Exceptional Conditions,Fixed: missing coding
SM64,Hanging Mario freeze,"If Mario is pushed backwards off a hangable ceiling before completing the grabbing animation, the game freezes. This can be accomplished using a bloated Bob-omb to push Mario backwards, or a crate placed in a way that can push Mario off.",NEW: State Exit Too Early,
SM64,Long-distance Monty Mole defeat,"The player can defeat a Monty Mole from a sufficiently long distance by throwing a Bob-omb. When a Monty Mole is defeated from too far away, the game cannot choose the next hole for the Monty Mole to appear from, as every hole is too far from Mario. This unexpected result causes the game to freeze.
According to Tyler Kehne,  
When a mole is KO'd, the game runs a function to determine which hole the mole should go to next. The function cycles through all the holes to see which ones are eligible candidates, and then selects one of those at random. But if none of the holes are eligible, the function returns null. Throwing the Bob-omb at the mole allows the mole to be KO'd at a distance,",CWE-252: Unchecked Return Value,
SM64,Monty Mole rocks filling memory,"Due to a developer oversight, the rocks thrown by Monty Moles do not disappear if thrown off the cliff of Tall, Tall Mountain. Once approximately 200 rocks accumulate, there is no more space available to load new objects, freezing the game. This is similar to how the game handles the teleportation clones of Mario's cap. 
As stated by Scott B. (alias pannenkoek2012) on YouTube, 
    ... the game will eventually crash due to a continuously accumulating supply of pebbles. Pebbles deactivate when they are more than 4000 units away from Mario. Hence, a deactivated pebble won't hit the ground and unload, but instead just remain invisible and unmoving in midair. So by having Monty Moles continually throw pebbles off the edge, the pebbles will keep loading into object slots but never unload. Since the game only has 240 object slots, eventually all the slots become occupied and the game crashes. 
NOTE: This glitch may not work on the Virtual Console release.",CWE-459: Incomplete Cleanup,
SM64,1-Up Mushroom circles Mario,"Mario can avoid a homing 1-Up Mushroom indefinitely by crouching. Despite its ability to move vertially, the mushroom instead attempts to reach Mario laterally, flying in circles above his head. This oversight was not fixed in the Nintendo DS remake.",CWE-1023: Incomplete Comparison with Missing Factors,
SM64,Baby Penguin stuck in the chimney,"In Cool, Cool Mountain, the player should pick up a Baby Penguin and bring it to the cabin at the summit. By letting go of the Penguin above the chimney, any attempt to reclaim the baby will result in Mario entering the slide area with the Big Penguin. Reloading the main area by either talking a bridge warp or exiting the cabin at the base of the slide will reset the baby Penguin's position.",NEW: Correct But Surprising Behavior,
SM64,Black room of death,"A Black Room of Death (BRoD for short) refers to the spaces behind doors in the Peach's Castle, which are only meant for Mario to walk into during the animation where he opens the door. Nonetheless, certain exploits allow Mario to reach these spaces. Once inside these spaces, attempting to open the door will put Mario in the corresponding BRoD at the other side. Depending on the collision around the ""rooms"" in each loaded area, he may or may not be able to escape.",NEW: Bad Boundary Definition,
SM64,Climb slippery slopes,"While facing a slippery slope, the player must rhythmically switch between moving Control Stick up towards the slope and holding the control stick Control Stick neutral. This process allows Mario to climb the slope. Similarly, this can be accomplished in the remake by moving +Control Pad in the given direction without pressing Y Button down.

NOTE: This trick does not work on all slippery slopes. Additionally, the slope shown was changed to a wall in Super Mario 64 DS.

Alternatively, if the player runs Control Stick up up a slippery slope and kicks B Button whenever Mario begins to slow down, he will scale the slope. This works in many areas including: the slope next to the basement door, the slope of the Toxic Maze in Hazy Maze Cave, Bowser's steep stair slopes, and the white slope in Bob-omb Battlefield.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Ground Pound clipping,"When initiating a ground pound, the game keeps Mario in place for a moment before sending him downwards.
This moment can be exploited to clip through moving platforms including:

    A Whomp or Whomp King as it falls (a ground pound is not needed but makes the clip consistent)
    A revolving checkerboard elevator.
    An elevator that is not very thick.
    An elevator that moves fast downwards.
    An elevator that moves extremely fast upwards.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Ledge clipping,"There are certain walls in the game that Mario can clip into by grabbing onto specific parts of a ledge. These include:

    In the castle upstairs spiral staircase, running to the pole on the left wall, and then jumping twice makes Mario go through the room and onto the stairs.
    On the basement stairs, if the player aims a double jump correctly to the right side, Mario grabs a ledge and pulls himself up, and he stands in another Black Room of Death.
    By standing under and jumping at the part of the first bridge of Bob-omb Battlefield that is closest to the start of the level, Mario clips through the bridge.",CWE-696: Incorrect Behavior Order,
SM64,Miscellaneous wall clipping,https://www.mariowiki.com/List_of_Super_Mario_64_glitches#Clip_through_walls,NEW: Bad Boundary Definition,
SM64,Clip with hyperspeed,"When using a hyperspeed exploit to gain an immense amount of speed, Mario can clip through most walls. This exploit works thanks to how collision checks are processed.

With one exception, the game splits up each frame of movement into four ""quarter frames""; for each quarter frame, the game checks for collisions by determining Mario's next position based on his velocity and seeing if it overlaps with anything. Notably the game does adjust for how fast Mario is going, so an exceptionally large speed will have large gaps between each position that is checked. These walls are typically not very wide, so with high enough speed Mario's position will never be inside the wall on a given quarter frame, effectively bypassing the wall.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Bob-omb clip,"Mario can be pushed through walls by jumping between the wall and a Bob-omb as it chases him. Alternatively if Mario holds a bloated Bob-omb with his back to a wall or steep floor, throwing the Bob-omb can push Mario through. This can be used to clip Behind Chain Chomp's Gate and collect the Star without freeing the Chain Chomp.",CWE-696: Incorrect Behavior Order,
SM64,Chuckya clip,"When Mario is held by a Chuckya, the Chuckya will ignore any collision it may swing Mario into. By luring a Chuckya to a wall and then having it grab Mario, it can throw Mario through walls or even out of bounds. Alternatively, if Mario has his back against a wall and throws the Chuckya, the action will push Mario through the wall.",CWE-696: Incorrect Behavior Order,
SM64,Crate clip,"After placing a crate next to a wall, the player should ground pound between the box and the wall. This will cause Mario to clip through the wall. Alternatively, if Mario has his back against a wall and throws the crate, they will briefly interact which will push Mario through the wall.",CWE-696: Incorrect Behavior Order,
SM64,Large penguin clip,"In Cool, Cool Mountain both the Mother Penguin and the Baby Penguins can be used to clip through walls:

By grabbing Tuxie after reuniting with her mother, she can be lured to stand next to the cabin at the foot of the mountain. Mario can then clip into the cabin by jumping in between the wall and the Mother Penguin.",CWE-696: Incorrect Behavior Order,
SM64,Small penguin clip,"Alternatively, Tuxie can be used to clip through the floor by guiding the Penguin to the peak of the mountain and jumping just past her. This glitch can be used to avoid collecting the coins above the chimney of the cabin.",CWE-696: Incorrect Behavior Order,
SM64,MIPS clips,"After grabbing MIPS for the first time, he can be grabbed again and carried around. When setting MIPS down, Mario moves forward a bit which can be exploited.

If the player walks into the corner of a door while holding MIPS and lets go, Mario can be pushed inside of the door. By crawling Z Button and turning around, MIPS can be grabbed while staying inside the door, and Mario can simply clip out the other side. Performing this trick on the wooden door in the basement and the 30 Star Door, Mario will gain access to Dire, Dire Docks and Bowser in the Fire Sea with less than 30 Stars. Mario can also use this glitch to enter to two different Black Rooms of Death.",CWE-696: Incorrect Behavior Order,
SM64,Burn into drowning,"By leaving Vanish Cap Under the Moat with no health remaining, Mario can drown in the castle moat immediately after spawning there. One strategy is to let a Keronpa Ball burn Mario while at two remaining wedges of health, then running off the ledge. Mario will be warped to the moat with no health, thus he drowns and loses a life.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Burn into Lethal Lava Land,"The player can deplete the Power Meter in the basement by burning Mario on the torches. If Mario is burned by a torch and enters the Lethal Lava Land painting such that he has no wedges of health, then upon landing in the course he will die.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Death exit,"The player can deplete Mario's health to two wedges and enter the Tower of the Wing Cap. When the Wing Cap begins to wear out, they should aim to land on the edge of the central platform so Mario slides off while taking fall damage. Once Mario lands back in the castle lobby, he dies.

A more universal method involves taking small fall damage. While in a course, the player must take die from fall damage while not moving Control Stick the control stick. As the health depletes, there is a brief moment when the player can pause the game and exit the course before the death animation plays.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Drown Twice,"After completing the mission Board Bowser's Sub, a large opening leading from the second area of Dire, Dire Docks to the lake outside of Peach's Castle will become accessible. If Mario drowns while drifting into this opening, he will drown a second time at the other side.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Floating Bob-omb,"In Mission 1 of Bob-omb Battlefield, there is a Bob-omb operating the water cannon along the mountain path. If Mario picks up this Bob-omb and ground pounds Z Button then the Bob-omb will be suspended in mid-air, as the programmers modified this particular Bob-omb's behavior to keep it in place.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Gentle squish,"Inside the pyramid of Shifting Sand Land, if Mario is positioned at the edge of where the Spindel rolls, it will start to flatten Mario. However, being crushed will only do damage if Mario is squished a sufficient amount, so he will not lose any health. While gently squished the player cannot move until the Spindel rolls off of Mario. This effect can also be seen if Mario stands beneath elevator lifts in various levels.",NEW: Correct But Surprising Behavior,
SM64,Grinding,"If Mario is positioned at the edge of ground such that he is facing slightly away from the ledge, falling off and immediately attempting to move back towards the ledge can make Mario rapidly switch between falling and standing. In this state the camera will shake, if the player presses A Button Mario performs a Double Jump, and momentum is not lost

This glitch is labeled grinding by analogy to a type of skateboarding trick.",NEW: State Exit Too Early,
SM64,Backwards Long Jump,"The game gives Mario a small amount of speed when Mario long jumps. This speed is lost a few frames after a long jump. Speed for long jumps is capped in the positive direction but not the negative. 

Normally, a backwards long jump causes Mario to gain a little speed and then lose it. However, if the player can somehow perform many long jumps very few frames apart (say, by landing immediately after jumping and then jumping again), they can build up an extremely large amount of speed very quickly. 

Arguably one of the most important speedrunning glitches. Used to build up speed very quickly that allows players to cross barriers (most notably the infinite staircase) and large areas of in-game space, including beyond out of bounds barriers and into parallel universes.",CWE-839: Numeric Range Comparison Without Minimum Check,
SM64,Hyperspeed wall kicking,"When Mario performs a wall kick, if that kick occurs on the frame that Mario makes contact with the wall, the game will not limit his speed. Done consecutively this can be abused to accumulate forward speed, although the process is slower and more precise than performing than abusing Backwards Long Jumps.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Hyperspeed walking,"When standing on a slope submerged in shallow water, if Mario tries to move forwards, the game will move him backwards with uncapped negative speed. This can be abused to reach massive backwards speed if there is something to hold Mario in place during the process (such as a wall perpendicular to the slope)",CWE-839: Numeric Range Comparison Without Minimum Check,
SM64,Hyperspeed wind,"In places including Tiny-Huge Island and Tall, Tall Mountain, when Mario is pushed upwards into a slope by wind, get Mario stuck under a slope with the wind pushing him up and his speed steadily builds up.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Invisible walls,"Due to how the game handles the positions of surfaces, Mario can collide with a wall, ceiling, or out-of-bounds area in places where this behavior is not intended. Despite these collisions being attributed to ""invisible walls"" the actual culprit is most often an exposed ceiling.",NEW: Bad Boundary Definition,
SM64,Overextended see-saw,"NOTE: The following trick does not apply to the rotating platforms in Big Boo's Haunt.

See-saw platforms will rotate based on the side Mario is standing on. Typically they will not rotate more than 90° as Mario will begin to slide off. However, this restriction can be bypassed if the player performs the first method of climbing slippery slopes, allowing Mario to continue tilting the platform. If the platform is rotated more than 260° from its resting position, it resets as soon as Mario stops standing on it. Due to these types of platforms being offset from the pivoting axis, the whole platform will eventually be on the opposite side of Mario relative to the axis, making 270° the absolute limit.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Skeeter gets stuck,"If the water level in Wet-Dry World is lowered when a Skeeter is in between two platforms, it will be unable to escape, constantly banging into the sides of each wall.",NEW: Bad Boundary Definition,
SM64,Slide in place,Within courses there are certain locations where Mario can get stuck in a sliding or diving position. For many spots this prevents the player from escaping once stuck; the option to exit the course through the pause menu is not available in this situation.,CWE-833: Deadlock,
SM64,Slide on dangerous surfaces,"If Mario slides off a slope while sitting or performs a slide kick, the initial bounce will allow him to skim the surface of quicksand, lava, and freezing water without harm.",NEW: Correct But Surprising Behavior,
SM64,Crushed by moving platforms,"In the Fire Sea, there is a section with the two platforms shifting across the lava. The player should jump into the lava when the platform is moving towards Mario so he moves to be under the base of the platform. If timed correctly, the platform crushes Mario while he is standing on lava, causing massive damage. Alternatively, if Mario landed very close to the platform, Mario is instead gently squished.",NEW: Correct But Surprising Behavior,
SM64,Rolling log in Lethal Lava Land,"The player must grab a Green Shell in Lethal Lava Land, and head to the log near the caged area. After jumping onto the log to make it move, they should charge at the log as it rolls towards Mario. Upon contact, Mario loses the Green Shell and the log crushes him while he is repeatedly burnt by the lava, causing a near-instant death.",NEW: Correct But Surprising Behavior,
SM64,Tilting lava platforms,"In either Lethal Lava Land or Bowser in the Fire Sea, the player should dive underneath one of the tilting pyramid platforms that float above the lava. If positioned correctly, Mario will be stuck to the bottom of the platform due to the ceiling, and so he rapidly gets burned and his Health Meter drains almost immediately.",NEW: Correct But Surprising Behavior,
SM64,Unreachable 100-Coin Star,"Once Mario collects the 100th coin in a course, the 100-Coin Star will spawn a set distance above the player with no exceptions. If the 100 coins milestone is achieved close to a ceiling, the Star will be placed inside the ceiling where Mario cannot collect it. This oversight is commonly seen by collecting a Red Coin atop a bookshelf in Big Boo's Haunt and the highest Red Coin in Dire, Dire Docks, though it is possible to collect a coin from a defeated enemy and achieve the same result.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Beached Bubba,"Although Bubba cannot be defeated by conventional means, there is a way to beach the hungry fish. In Tiny-Huge Island, Mario should lure the Bubba to the rocky edge of the shoreline. If Bubba lunges out of the water and lands on the rocky surface, it will begin drifting across the island while facing downwards. Bubba will stop at walls and will still attempt to chomp at Mario in this state, albeit without being able to chase him. If Bubba falls off of the level, the fish can be seen resting on the death barrier.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Beat Koopa the Quick in zero seconds,"In Bob-omb Battlefield, the player should don a Wing Cap and triple jump right in front of Koopa the Quick, then land inside the nearby cannon. Fly up to the summit and reach the goal flag, using another cannon to gain more height as necessary. Koopa the Quick will offer to race Mario once he lands, and by accepting Mario will immediately win the race, with the timer at zero seconds.  

Despite the race starting, Koopa the Quick never begins running to the goal flag, so the Star cannot be obtained in this way. Instead an invisible and silent Koopa the Quick remains at the start.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Bowser momentum glitch,"During any Bowser battle, the player must first grab Bowser's tail and throw him off the edge. When Bowser jumps back, intercept him before he lands, grabbing his tail again, and throw him into a bomb. Rather than being blasted back onto the platform, Bowser will be sent flying off the edge of the stage. 

Because Bowser fell off during the hit, he will eventually jump back to the center of the stage and the battle will progress as if he was never injured.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Broken big crate,"If the player attempts to destroy a Purple Switch crate as it disappears, it will instead break as the Purple Switch is pressed again.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Broken bookshelf,"During the mission ""Secret of the Haunted Books"" of Big Boo's Haunt, it is intended that Mario approach a bookcase and hit three of the books in a particular sequence, opening a path to the Star. 

Once a book is hit, it will stay inserted unless the player does not apply the correct sequence or he exits the room. Due to an oversight however, Mario's progress in the sequence is remembered. This means that Mario can hit two of the books in the correct order, leave the room, and come back to hit the third book, which should play a jingle. If Mario now hits another book before the bookshelf opens up, the game will be confused, as Mario has now both inputted the correct and incorrect code. The bookshelf will not move yet the books will not pop out to let the player try again.",CWE-703: Improper Check or Handling of Exceptional Conditions,Fixed: missing coding
SM64,Cap duplication,"While Mario's cap is resting on the ground, if the player uses a warp and returns, a duplicate cap will be created in the same spot the original cap fell. This can be performed repeatedly to create a new cap on every warp, and a duplicated cap will adopt Mario's facing angle from the moment it was created.",CWE-459: Incomplete Cleanup,
SM64,Cap in hand,"If the player strikes a Cap Block and lets it respawn to hit it again, two caps will briefly be collectable. If Mario picks up the first cap before it disappears and the second cap lands on him before he finishes, Mario will hold the special cap in his hands while still gaining the new attributes. 

Alternatively the player can perform the cap duplication glitch to have multiple hats in the same spot. Attempting to pick up the hats will cause Mario to put them on one at a time. When Mario picks up the second, the cap on his head will disappear and Mario will keep holding the second cap in his hand rather than placing it on his head. 

There are several aspects that are affected by performing this trick: 

+ In this state Mario's hat cannot be stolen or blown off his head, though damage is still increased due to Mario not wearing the cap. 
+ Talking to a Bob-omb Buddy will cause Mario to correctly put on the cap. 
+ If the player used Klepto, then reentering Shifting Sand Land will show the hat still in his talons. 
+ Objects Mario picks up will no longer be rendered in his hands, allowing him to throw objects remotely. 
+ Saving and reloading the game, Mario will be without his cap.",CWE-459: Incomplete Cleanup,
SM64,Chain Chomp falls down,"In Bob-omb Battlefield, if Mario frees the Chain Chomp from its post right as it lunges, its momentum will influence the Chain Chomp's trajectory and it may go over the fence as it hops around. This offset will cause the sequence to look very strange, as the Chain Chomp hits the wall at the bottom when attempting to break the cage that holds the Star.",CWE-456: Missing Initialization of a Variable,
SM64,Cloning,https://www.mariowiki.com/List_of_Super_Mario_64_glitches#Cloning,NEW: Entity Limit,
SM64,Coin counter rollover,"If Mario collects more than 255 coins in a course, it will save a number less than or equal to 255 as the coin count record. For example, collecting a Star while the coin count is at 999 will record a coin count of 231 coins. The reason this happens is that the record's coin counter only saves the first byte of the level's coin data (which is stored in two bytes). The coin counter effectively rolls over while saving. If Mario collected 256 coins (or a number multiple of it, such as 512, and 768) in a level, it would be stored as 0.",CWE-191: Integer Underflow (Wrap or Wraparound),
SM64,Delayed dialogue,"Certain text boxes will automatically open when Mario is standing in proximity to Koopa the Quick, the Big Penguin, et al. These textboxes can be delayed to initiate the conversation from further away than intended. By performing a Triple Jump with one of the jumps being in the range of the speaker, the game will not begin the conversation until Mario lands for a long enough moment. If Mario wears a Wing Cap he can fly an arbitrary distance from the speaker, which can be exploited to beat Koopa the Quick in zero seconds.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Bloated Bob-ombs,"If the player grabs a Bob-omb while it prepares to explode, the Bob-omb will stay bloated and the explosion is canceled. This can be achieved by tossing one and catching it just as it hits the ground. The later the Bob-omb is grabbed, the larger it will be; very bloated Bob-ombs will constantly intersect with Mario, providing constant backwards momentum until detonation.",NEW: Bad Boundary Definition,
SM64,Bob-omb through the bars,"In Bob-omb Battlefield, the player should open the gate beneath the rocky arch. Now if Mario grabs a Bob-omb with a dive and bonks against the edge of the bars, the Bob-omb will jitter back and forth for a while before eventually popping out of the bars.",NEW: Bad Boundary Definition,
SM64,Chill Bully off the platform,"In Snowman's Land, it is possible to push the Chill Bully off of the ice platform without it landing in freezing water using a Koopa Shell. This Bully will sink into the ground in various places, particularly when interacting with slopes, stepping onto low-elevation ground, or going too far from the platform. Once the Chill Bully sinks, it releases a Star as expected.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Unfinished Bully boiling/Bully death cancel,"If Mario collides with a Bully as it boils in lava, its death will be interrupted and the Bully will stay partially submerged. Additionally, the Bully will awkwardly cling to Mario if he is riding a Koopa Shell. This also applies to the Chill Bully drowning in freezing water, though it still disappears and releases a Star.",NEW: State Exit Too Early,Fixed: bonking the bully causes it to exit the dying state before it reaches the dead state cancelling the death
SM64,Chuckya drop,"Normally Chuckya is unable to willingly move off an edge. However, a Chuckya can become airborne while traveling down a steep enough slope, and being in the air removes this restriction. This can be abused in Bowser in the Sky after Mario performs a specific set of actions to manipulate the Chuckya from below until it reaches a nearby slope, allowing the Chuckya to fall down to Mario.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Invisible Mario,"After performing the Portable Chuckya glitch to position Chuckya underwater, Mario should get grabbed. Normally Mario would be unable to move until being thrown, however the water takes priority and he is able to swim around while being invisible. If Mario now grabs Chuckya, he stays invisible while a copy of him holding Chuckya remains in the water.

The game tracks Mario using two different positions: his struct position which is controlled by the player and used for calculations, and his object position which is where Mario is seen. When grabbed by a Chuckya, Mario's struct detaches from the Mario seen in Chuckya's grasp. Grabbing Chuckya interrupts the process, so Mario remains invisible.

NOTE: Jumping on a slope near the Chuckya ends the glitch and turn Mario visible again. Attempting to go out of bounds will reposition Mario at his object position and end the glitch.",CWE-372: Incomplete Internal State Distinction,
SM64,Heave-Ho's Skeeter impersonation,"Typically Heave-Hos disappear when water submerges their platform and reappear once the water is gone. However, if Mario is near a respawning Heave-Ho while the water level drops, the Heave-Ho sticks to the water's surface and sinks through the floor. The Heave-Ho will be driving on the surface of water, comparable to Skeeters. Raising the water level above the platform will correct the glitch.",NEW: Correct But Surprising Behavior,"Fixed: the heave ho's motion is to move along the surface.  Nintendo never put one on water, but the behavior continues even if to a human the behavior is surprising.  To the game its just one more surface.  Could be incorrectly shared behavior."
SM64,Scuttle Bug raising,"It is possible to raise a Scuttle Bug arbitrarily high, even into vertical Parallel Universes. This abuses two properties:

 +  A room and its contents are only active when Mario is inside or is standing next to its door.
 +  Inactive enemies will process that Mario is near and initiate its behavior, but can only act once they become active again.

First the player should transport a Scuttle Bug to a new position, where its activation radius can be entered from a adjacent room. When the player exits the room this Scuttle Bug will be deactivated. In this state, a Scuttle Bug will turn to face towards its home location unless Mario is close enough, in which case it will turns towards Mario and attempt to lunge. By standing close enough to the door so that the room becomes active, the Scuttle Bug can now continue its attack. If Mario moves away to deactivate the room while the Scuttle Bug is at the peak of its jump, it ends up suspended in midair and the lunge is cut short. This process can be repeated despite the Scuttle Bug being off the ground.",NEW: Bad Boundary Definition,
SM64,Scuttle Bug transportation,"Each Scuttle Bug has a home location to patrol around, and if Mario gets close then the Scuttle Bug will try to attack him. However unlike most enemies, the Scuttle Bug's home location can be changed, as every time a Scuttle Bug hits Mario the game sets a new home at that position. By strategically luring a Scuttle Bug away from its home and letting it lunge into Mario repeatedly, Mario can effectively transport the bug. Note that Scuttle bugs are unable to leave their native rooms, instead getting stuck in the door.",NEW: Correct But Surprising Behavior,
SM64,Floor property inheritance,"When Mario is standing on the edge of a surface with another floor below him, the game may incorrectly apply the properties of that lower floor to where Mario stands. For instance, Mario can sink into a Tox Box because of the quicksand directly below, or slide back as if the floor is steep.",CWE-372: Incomplete Internal State Distinction,
SM64,Mario's magic monkey*,"At the section of Tall, Tall Mountain with a log, the player should dive at Ukkiki such that Mario lands in the water, swimming with Ukkiki in his hands. Note that Ukkiki has not spoken at this point, since the game waits for Mario to be standing on the ground. Sliding off of the geometry in the water and bouncing on the ground will allow the player to Ground Pound Z Button which drops the monkey without ever conversing. Mario is now in the surreal world of frozen time and unloaded objects.[83] Once Mario retrieves Ukkiki and properly begins the conversation, the world will resume; coins released from various events will spawn, and enemies return to intended behavior.[84]

In releases beyond the original Japanese version, Ukkiki's conversation will begin as soon as Mario is touching the ground for even a moment, making the last step of the setup impossible. Additionally, it is not possible to drop Ukkiki in midair, as pressing the Z Button button now does nothing in this situation.",CWE-456: Missing Initialization of a Variable,
SM64,Time-Freezing Cap Switch*,"When Mario has just stomped on a Cap Switch, the game goes into a frozen state until the text box is closed. Similarly to the delayed dialogue exploit, if Mario jumps or slides off right when pressing the switch, the game will wait until Mario is next standing on the ground to initiate the text box. In this moment, Stars do not disappear when collected. The glitch ends when the text box appears or Mario exits the course.",CWE-456: Missing Initialization of a Variable,
SM64,Hands free holding,"Normally Mario's movement is restricted while holding an object. However, this can be circumvented with the following interactions:

    Grabbing an object with a dive and landing on a downward slope
    Holding an object and being pushed off a ledge
    Holding an object and soft bonking against a ceiling (e.g. the bottom edges of ! Blocks)

In this state the object is being held but Mario isn't occupied with physically holding it, hence the term ""hands free"". However, while Mario has his hands free, the game tries very hard to drop the object at this point; various actions cancel the glitch ranging from most ground movement and actions against walls, to interacting with poles, cannons, sources of damage, wind, shells or the owl, to being tosses, carried or blown away. Thus, Mario must be kept occupied constantly.

Despite the instability of this state, Mario can still punch, kick, jump, hang from ceilings, and fly without dropping the item. The player can turn Mario by butt-sliding down slopes or using rotating platforms. Regrabbing the object can be achieved by diving, entering water, trying to pick up something else, initiating a conversation, or a summoning a Star.",CWE-372: Incomplete Internal State Distinction,
SM64,Crate,"The crate disappears on the other side, and will never respawn even after 30 seconds of inactivity. This is because the game still thinks the crate is being held, so the timer allowing it to despawn is still deactivated.",CWE-459: Incomplete Cleanup,
SM64,Baby Penguin,"The Penguin will disappear on the other side, however the Mother Penguin will respond as if Mario is still carrying one. Despite this, Mario is unable to put down the Penguin, so bringing Tuxie in this manner will not grant Mario a Star.",CWE-459: Incomplete Cleanup,
SM64,Chuckya,The Chuckya will be sent back to where it was initially grabbed both invisible and intangible. Since it was never defeated it can be respawned by crossing through a loading zone.,CWE-459: Incomplete Cleanup,
SM64,Bob-omb,"The Bob-omb disappears on the other side, and will stick to the front of Mario if he approaches the warp but remains invisible. Bob-ombs are kept tangible while held in order to produce smoke, so diving or grabbing will put the Bob-omb back in Mario's hands. It will also destroy other Bob-bombs on contact and push Goombas around. If the Bob-omb was bloated when warping, Mario will be constantly pushed backwards.

NOTE: Kicking the Bob-omb before or after the glitch will cause the previous interactions to no longer occur.",CWE-459: Incomplete Cleanup,
SM64,Crazed Crate,"The Crazed Crate will be stuck to Mario's position in both an invisible and intangible state, essentially disappearing.",CWE-459: Incomplete Cleanup,
SM64,Ukkiki,"The monkey will disappear on the other side, however at the summit of Tall, Tall Mountain, Ukkiki will ask Mario to be freed. Regardless of which option is chosen, Mario is unable to put down the monkey, and this text can be triggered repeatedly.",CWE-459: Incomplete Cleanup,
SM64,Heavy objects become light,"There are certain enemies such as Chuckyas and King Bob-omb which are very heavy, thus Mario will lean back, cannot jump, and walks slowly while he carries them. However, if the heavy enemy and Mario stand positioned close to a ledge, the player can punch B Button such that Mario falls off the ledge immediately. Because Mario is airborne he can perform a dive B Button and grab the heavy enemy. Normally a dive cannot be used to grab heavy objects, however canceling the punch and quickly diving tricks the game since Mario satisfied the punching check and was in a grabbing state. Because dives are not meant to be used in this way, Mario defaults to holding the object as normal.

Alternatively in Wet-Dry World, Mario should throw a Chuckya off a ledge and then get caught by it in midair before it touches the ground. This will safely transport it to a lower elevation, and the player can now raise the water level using a Crystal Tap to submerge the Chuckya. If Mario grabs the Chuckya while underwater, he will be able to carry it as if it were a normal object., allowing him to jump high and run at normal speed.",CWE-456: Missing Initialization of a Variable,
SM64,Held Object's Last Position,"The Held Object's Last Position, often abbreviated to ""HOLP"", is a location the game tracks when Mario holds most objects. What Mario holds is simply a visual copy of the original object, so once Mario releases this copy from his grasp, the original object is set to a particular location relative to the HOLP and inherits Mario's orientation; if an object is dropped by Mario it is placed at the height of Mario's feet and at the lateral position of the HOLP with no velocity, and if Mario throws an object it will move to the HOLP while inheriting his speed.

The HOLP is a global value used between all courses and save files, and defaults to (0,0,0) before being used. When needed, the game will update this value to match the location of Mario's hands, however it will only update when the game needs to render an object in Mario's hands. As such the HOLP will not update when: Mario is not holding anything, Mario is invisible from knockback, Mario is not within view of the camera, or the object being held is not visible in the first place. Exploits such as the Cap in hand glitch can be used to hold an object without updating the HOLP, allowing the player to remotely throw an object from wherever Mario last properly released an object. The only way to reset the HOLP is if the player resets or turns off the system.",CWE-456: Missing Initialization of a Variable,
SM64,Infinite Match Glitch,"When fighting Bowser, the player can make the match unwinnable by destroying all four bombs, the only means of damaging Bowser, on the sides of the arena. This glitch is patched in the DS version, as bombs will respawn after they explode.",CWE-835: Loop with Unreachable Exit Condition,
SM64,Bowser's fire,"While battling Bowser, the fire he spews at Mario has a chance to drop coins. Through patience the player can collect these coins as these appear without limit.",NEW: Correct But Surprising Behavior,
SM64,Cloning,"By cloning coins or their Spawning Points in courses with loading zones, it is possible to obtain an infinite amount of coins; in courses without loading zones, the amount of coins which can be collected by cloning is limited by the amount of available object slots.",NEW: Correct But Surprising Behavior,Fixed: Correct but surprising because Mario collects the coins... even if they were spawned through jank.  That mario can collect items spawned through glitches isn't in and of itself a glitch... its just surprising
SM64,Disappearing crate,"In levels with platforms such as Blocks, pushable blocks or Blue Coin Blocks, Mario should place a crate atop one of these objects. If the player walks away, the platform used becomes intangible and the crate falls until the two overlap. Right as the crate would despawn from inactivity, Mario must return to make the platform tangible again, breaking the crate and releasing its three coins. The game does not realize the crate was broken, so it will simply respawn and the process can be repeated.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Money Bags duplication,"In Snowman's Land there are two Money Bags which disguise themselves as coins until Mario approaches them. If the player reapproaches a Money Bags just as it transforms back into a coin, it will duplicate into two Money Bags, one that transforms into a coin and another that hops away. This process can be repeated to collect an unlimited amount of coins.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Piranha Flower death trick,"In the small version of Tiny-Huge Island there is an area with 5 Piranha Flowers, which normally go limp and drop coins when defeated. While a Piranha Flower is shrinking back into the ground however, the player should attack it at the last moment possible. The Piranha Flower will play a death sound as it sprouts back up, and defeating it now will drop 2 coins as it vanishes. The game is tricked into thinking the Piranha Flower has not yet been defeated, so if Mario uses the Shrinker Pipe and returns, the plant will respawn and the process can be repeated to obtain more coins.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Downward teleports,"Some events and interactions expect Mario to stay grounded, and if he somehow becomes airborne the game will send Mario to the next available floor as a failsafe:  

+ Swimming into a ceiling such as the underside of the ship in Jolly Roger Bay, the game will move Mario out by sending him down until he no longer overlaps with said ceiling. 
+ Jumping above a swinging pendulum while its ceilings are exposed. 
+ Grabbing the tail of Bowser while it hangs off the edge of the arena will send Mario instantly to the death barrier below. 
+ Mario collects a Star while the platform he stands on moves out from under him. 

So, player performs action that requires them to be grounded, game snaps them to ground below. 
This becomes an issue when the ground is significantly far below player/nearest ""ground"" below player is the death barrier. This is as intended??? It just has unintended consequences in many cases as listed above.",CWE-1023: Incomplete Comparison with Missing Factors,
SM64,Upward teleports,"Some events and interactions expect Mario to be at a specific height, and if he isn't the game will simply send Mario up this expected position: 

+ Beginning to swim will set Mario to the water's surface, even if he wasn't at that height when entering the water. 
+ Collecting a Star next to a ledge will briefly make Mario grab it before snapping him onto the floor above. 
+ Jumping into the edge of a ceiling directly below a hanging grate, the game will incorrectly assume Mario grabbed the grate and warp him up. This effect can be seen inside the mountain of Tiny Huge Island by jumping into the ceiling above the exit, and in the Fire Sea by jumping into the edge of the pole base.",CWE-1023: Incomplete Comparison with Missing Factors,
SM64,Koopa Shell glitch,"Normally riding a Koopa Shell into water will cause Mario to simply surf across the surface. However, a glitch can be performed in the large version of Tiny-Huge Island which circumvents this restriction.

After reaching the beach, Mario should knock the Koopa Troopa away such that it slides towards the water when trying to retrieve its shell. When the Koopa is slightly submerged, the player can knock it away again and land such that Mario mounts the shell and enters the water at the same time. At this point Mario will be swimming with the shell inside him, propelling him forwards indefinitely. Mario's range of moves are no longer bound by the typical restrictions of a Koopa Shell; instead a different set of interactions will end the ride on top of what would break a shell:

    Attempting to walk, use a cannon, or get lifted by wind
    Receiving knockback, being burned, getting grabbed, or twirling

When attempting the glitch with a shell clone, Mario will not be propelled nor have a shell attached to him. Instead only the music will change and the shell clone can be reused. If Mario goes through a warp, the music will stop playing and the shell will be forever intangible.",CWE-372: Incomplete Internal State Distinction,
SM64,Misplaced Coins,"Various coins throughout the available courses are misplaced such that they float inside the ground and/or despawn instantly:

    In Snowman's Land, there is a single coin that was placed inside the mountain, just below the wooden slope. This coin can be collected if Mario clips into the mountain.
    The Mystery Goomba of Bowser in the Sky cannot be defeated due to being spawned on the death barrier and promptly unloaded, making the coin it holds impossible to collect.
    In the small version of Tiny-Huge Island, there are two slopes in front of the iron ball spawner, where a line of three coins lay: the first coin sits at the beginning of the slope, the second coin is slightly inside the ground but sticks out enough to be collected when running over the slope, and the third coin floating completely inside the island. This third coin can be collected if the player clips into the island, then jumps outn of the water towards the coin.
    In the large version of Tiny-Huge Island where iron balls roll, there is a line of four coins spawned by one Spawning Point. This particular spawning point is meant to create 5 coins that are set down to the nearest floor. The fifth coin is spawned halfway inside the ground due to the spawner being located beneath the slope, activating a failsafe which immediately unloads the coin. This makes the fifth coin impossible to collect.

NOTE: The reason for both of Tiny-Huge Island's misplaced coins is believed to be a change of the level geometry during development to make the iron balls roll away from the fenced area, without adjusting the positions of the coins and coin spawner to compensate.",NEW: Bad Boundary Definition,
SM64,Mystery Goomba,"The Mystery Goomba is a misplaced Goomba found in Bowser in the Sky. After climbing up the long Pole, Mario reaches a platform with a Goomba Spawning Point on it. Despite all Goomba spawning points spawning three Goombas, only two of them can be seen at this location. The reason for the missing Goomba is the spawner's placement, which causes the third Goomba to spawn off the platform, above a bottomless pit. Because Goombas always spawn at the closest available floor directly below them, this Goomba does not spawn in the air next to the platform; rather the Goomba spawns all the way down on the death barrier, where it gets deactivated only one frame later due to Mario being too far away. As such it can only be seen in that one moment.

Although it can be cloned, the Mystery Goomba cannot be properly defeated due to it being so far away from its spawning point - both the spawning point and the Goombas it spawns have their own activation radius, and Mario needs to be within both the Goomba's and the spawner's radius to activate the Goomba and be able to interact with it - because its own activation radius and the spawner's activation radius can never overlap.",NEW: Bad Boundary Definition,
SM64,Negative lives*,"When Mario reaches a total of 1,000 coins in a given course, his extra life total will change to ""M25"" due to a developer mistake. The intended process was to set the coin total back to 999 coins if the player ever exceeded this limit. On the original Japanese release however, the game will instead set Mario's total lives to 999 when he has exceeds the coin limit. Since the life counter is only 8 bits, this overflows and reads as -25 (the display shows M25, with M representing a minus sign). Upon reaching -128 lives, the total underflows and then is set down to 100. The releases that followed corrected this issue.",CWE-190: Integer Overflow or Wraparound,
SM64,Parallel Universe,"Mario's position in the world is stored as three signed 32-bit floats. When a floor collision check is performed, these floats are type-casted to signed 16-bit integers. 

As a signed 16-bit integer can only store 216 values, ranging from -32768 to 32767, casting a higher or lower value to said integer will result in an overflow to the other end of the range. The floor collision check perceives this as objects being restricted to the normal boundaries. From the object's perspective however, the floor collision of the map essentially repeats across the entire coordinate plane with boxes 216 units in size.",CWE-190: Integer Overflow or Wraparound,
SM64,Permanently crushed,"If Mario collects a Star while he is being crushed by an object, Mario will remain squished. In this state movement speed and jump height are decreased, and Mario will not die from slow quicksand. Additionally, pressing B Button or Z Button will do nothing.",CWE-459: Incomplete Cleanup,
SM64,Spawning displacement*,"In the original Japanese release, if Mario is standing on a moving platform (e.g. the falling blocks in Whomp's Fortress or the rotating platform in Wet-Dry World) and suddenly loses contact, the platform will still influence Mario by shifting him once before he falls as normal. By dying or leaving a course through various means, this can be applied to Mario the moment he returns to the castle. Specifically, Mario will shift relative to the platform's position in the course he left, which is often far from where Mario is spawned in the castle. Due to this, rotational displacement is often larger than translational displacement.

If the platform Mario stands on is replaced in memory by another object in the castle, or if the shift in position would place Mario out of bounds, the displacement does not occur. If Mario exits a course standing on an object that is replaced by a moving platform in the next area, Mario will be displaced by the new platform.

NOTE: Spawning displacement will affect the demos that play after getting a game over. This will desync the intended behavior of the demo.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Star dance in the sky,"There are several courses with large pits below the ground: Tiny-Huge Island, Tick Tock Clock, Whomp's Fortress, Rainbow Ride, Cool, Cool Mountain, Tall, Tall Mountain and Hazy Maze Cave. If Mario collects a Star above on of these pits, he will land on the death barrier below and perform his victory dance. Once Mario is done however, the level kicks him out as intended. It is easiest to perform this trick using a 100-Coin Star, as the position of the Star is based where Mario collects his 100th coin.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,Suicidal Bowser,"In any Bowser arena, Mario should lure or throw Bowser to the platform's edge. Then, Mario should be positioned on the same ledge far from Bowser so that he jumps towards Mario and narrowly misses the platform during his descent. As Bowser's fall was not a result of being thrown, he will not jump back to the platform, leaving Mario alone in the arena.",CWE-835: Loop with Unreachable Exit Condition,
SM64,Water level manipulation,"In courses with water, the surface naturally fluctuates slightly up and down from the median value. If the Mario moves through a loading zone in either Wet-Dry World or Dire, Dire Docks, the game will set the current water level as the median value, even if it is slightly higher or lower. By repeating this process, the water can be can either be drained or fully flood the course with patience. Done to its extreme, the player can set the water level such that it reaches the upper or lower bounds in its height, allowing it to oscillate between fully submerging the levels and draining them.",CWE-665: Improper Initialization,
SM64,Yoshi falls off the roof,"Once Mario has collected 120 Stars, Yoshi can be found atop the flat section of the castle roof walking between four different spots:

    Near the Cap Block
    Near the central spire
    Near the back-right corner of the castle roof
    In the center of these three points

Starting from position 1: if Yoshi turns counterclockwise walking to position 3, and then turns clockwise walking back towards position 1, there is a chance that Yoshi will step onto the slanted part of the roof. This offset interrupts Yoshi's path, causing him to pass the aforementioned spots and continue walking forwards. If Yoshi falls off the roof and Mario is away from his normal location, he will respawn. If the player tries talking to Yoshi on a slanted section, Yoshi may be unable to properly jump to the waterfall, resulting in a softlock. Similarly, if Yoshi is spoken to while he is steps off the roof, he will be blocked by the castle wall, unable to reach the waterfall.",CWE-703: Improper Check or Handling of Exceptional Conditions,Fixed: The issue is that in an extremely unlikely series of events (accessible by manipulation of the RNG) Yoshi can end up going where it shouldnt and then the game enters UB and does weird stuff.  Its the failure to correct the exceptional state thats the glitch not the UB after.
SM64,Zombie Mario,"When Mario's Power Meter is fully depleted, the game is supposed to initiate a death animation based on the current situation. For example, dying in water will show Mario drowning, and death by knockback will show Mario fail to stand back up. Most of these animations have a delay before they play out, which can be abused to postpone the death sequence.

For instance: If Mario takes small fall damage in front of a door, he is able to enter the door despite his condition and promptly loses a life at the other side.
Wing Mario flying with no sections of health remaining.

To stay dead for arbitrarily long, the player should abuse cannons; the developers did not add a condition for Mario dying inside a cannon, so he is able to operate one without any health. By either taking knockback from a Bob-omb explosion or taking fall damage at the edge of the cannon's opening such that Mario falls into it, he can enter a cannon while his Power Meter depletes. Wearing a Wing Cap allows for controlled flight while dead, though collecting any coins at this point will not restore Mario's health. Once Mario lands he will properly lose a life. This can be achieved in places such as Shifting Sand Land and the Castle Grounds.
NOTES:

        Attempting to grab a tree or pole with no health causes Mario to let go instantly.
        This issue was resolved in the DS remake by allowing a given character to die while inside a cannon.",CWE-459: Incomplete Cleanup,
SM64,Blast Away the Wall cannonless,"In Whomp's Fortress, if Mario touches an exact spot on the wall which can be blasted away, he will do a ledge grab animation and collect the Star in the process. With the following setup this trick can be achieved consistently: 

First the player should grab the wall so that Mario is between the log bridge and a Piranha Plant, with his left hand touching the bridge. After climbing up, the player must backflip onto the bridge, turn the camera C Left Button left twice, and punch B Button once. Then, the player has to walk Control Stick down down, so that Mario walks to the bridge's ledge and grabs it. After pressing C Right Button then C Left Button to reset the camera orientation, the player should climb up and immediately move Control Stick down down again, so that Mario runs in an arc off the bridge, hitting the wall and collecting the Star.",NEW: Bad Boundary Definition,
SM64,Climb the castle without 120 Stars,"From the right side of Peach's Castle, the player should perform a triple jump onto the grassy slope, moving slightly Control Stick left to the left during the second jump. If done correctly, Mario will begin sliding and the player can quickly jump to grab the castle roof.",NEW: Bad Boundary Definition,
SM64,Lakitu skip,"Before crossing the bridge to enter Peach's Castle for the first time, Lakitu will stop Mario and begin an introduction. If the player performs a Long Jump on the edge of the bridge, the trigger can be skipped and Lakitu remains resting in front of the castle's entrance door, without his cloud. Lakitu will be gone when returning to the Castle Grounds.",NEW: Bad Boundary Definition,
SM64,Mario Through the Jet Stream without Metal Cap,"In the Through the Jet Stream missions for Jolly Roger Bay or Dire, Dire Docks, Mario should swim to a jet stream. While the force pushing Mario back is strong, it is possible to swim against the current. The player must repeatedly and rapidly press A Button while swimming into the jet stream, and eventually Mario will reach the Star without a Metal Cap.",CWE-703: Improper Check or Handling of Exceptional Conditions,
SM64,MIPS clips,"After grabbing MIPS for the first time, he can be grabbed again and carried around. When setting MIPS down, Mario moves forward a bit which can be exploited. 

If the player walks into the corner of a door while holding MIPS and lets go, Mario can be pushed inside of the door. By crawling Z Button and turning around, MIPS can be grabbed while staying inside the door, and Mario can simply clip out the other side. Performing this trick on the wooden door in the basement and the 30 Star Door, Mario will gain access to Dire, Dire Docks and Bowser in the Fire Sea with fewer than 30 Stars. Mario can also use this glitch to enter to two different Black Rooms of Death.",CWE-367: Time-of-check Time-of-use (TOCTOU) Race Condition,
SM64,Moat door skip,"It is possible to enter the door inside the castle's moat while it is still flooded, though the full setup is too precise to be reliably performed in real time. 

With 10 Stars or more, Mario can enter Vanish Cap Under the Moat by hyperspeed flying with the Wing Cap found atop the castle. With fewer Stars however, Mario can instead perform Backwards Long Jumps starting from near the pond to jump down through the grate and enter the course. 

Once inside, the player should stand on a wooden lift and build up immense speed by performing many Backwards Long Jumps against the wall until Mario drops off the elevator into the abyss. This places Mario in the moat water, which conserves the built-up speed. Now by sliding Z Button on a slope outside the castle and navigating through Parallel Universes with precise angles, it is possible to redirect Mario so he is right next to the moat door but not swimming. 

NOTE: This grants access to the basement without needing to defeat Bowser in the Dark World.",NEW: Bad Boundary Definition,


==> figures/vs-kingdoms.dat <==
# Year 7PK1% 7PK4%
1985 50 28
1988  28 41
1990 14 39
1996 6 54

==> reviews/2023-11-15-dp.txt <==
- I still find some of the language around what is known vs. unknown,
  or existing vs. new and so analysed vs. "found", a bit inconsistent
  or unclear in some places.  It's not to say it's wrong, but I think
  it's fair(ish) to say it could pose a problem re. messaging. 

  For example, in the title "new" is questionable; in the abs., "find" 
  likewise.  These *could* be viewed as clashing with Sec. 3.1, which 
  basically says "existing data source".

- In my view at least, Sec. 1 could potentially be improved to offer a 
  better flow, and clear funnel from general (e.g., software bugs and 
  classification) to specific concepts (e.g., speedrunning, glitches) 
  and eventually the paper contributions.  At the moment, I would say
  it jumps around a bit and there's some repetition which could be
  smoothed over.

- Sec. 1.1 gives a clear research question, but arguably lacks a "why
  are we addressing this question" statement?  Maybe there's a way to
  tie it into any (non-)conclusions in Sec. 5 and 6 somehow?

  This seems important, in the sense that "so what" was basically the 
  view of some of the previous reviewers.

- Impossible to address, but it seems there are plenty of unexplored
  directions/questions: a positive way to view this would be in terms
  of opportunity, but, from a negative (reviewer #2) perspective the
  inevitable "why not do X" might result.  Examples:

  - p. 1 mentions ports to different platforms, by different devs.;
    cross-analysis of these cases seems an interesting question,
  - throughout a "dangling" issue is how dev. practices compare, and
    so it's natural to ask whether these bugs could/would be caught
    by (more) modern verification, fuzz testing; is there *still* a
    gap between games and non-games along these lines, and what are
    the challenges (e.g., fuzzing interactive systems).

Minor:

- various: "4" vs. "four" games; "7" vs. "seven" weaknesses, etc.
- p. 1: "In a case study of 4 classic Super Mario games and the analysis 
  of 237 glitches we find" -> "In a case study spanning 4 classic Super 
  Mario games, and the analysis of 237 known glitches in them, we classify"
- p. 1: "We find 7 new weaknesses" -> "We identify 7 new weaknesses"
- p. 1, Sec. 1: the first paragraph uses "best" and "worst", but it's
  not clear from what perspective these are viewed; video games *are*
  software, for example, so why isn't exploitation the worst case?  Or,
  some jail-breaks stem from bugs in games: where is the line between
  "harmless" and "exploitable" jank?
- "top ten lists [8]" -> "top ten lists [8],"
- p. 1: "competitively run by speedrunners" -> "used competitively in 
  speedrunning"
- p. 1: "have missed" -> "do not include" (there may be a *reason* vs.
  just "missing" them out)
- p. 1: "beat games fast" -> "beat games quickly"
- p. 2, Sec. 1: the first two sentences of the first paragraph seem a
  bit backwards, or maybe could be merged
- p. 2: "travel from" the font is odd for some reason
- p. 2: the captions in Fig. 1 seem a bit awkward, but I'm not sure 
  what can be done about it given the space available
- p. 2: "to the techniques offensive cybersecurity techniques" -> 
  "to offensive cybersecurity techniques"
- p. 3: "the defects various" -> "the defects, various"
- p. 3: "bugs—and" -> "bugs, and acts as"
- p. 3: "exist but" -> "exist, but"
- p. 3: it seems the last paragraph of Sec. 2.2 could be split into
  another "related work" subsection, to separate it?
- p. 3: "From lists" -> "From existing lists"
- p. 3: "four games we" -> "four games, we"
- p. 3: "third author who" -> "third author, who"
- p. 3: "effect, and expert analysis rather" -> "effect and expert analysis, 
  rather"
- p. 3: "described as:" -> "described as follows:"
- p. 4: "On every frame Mario’s" -> "On every frame, Mario’s"
- p. 4: "occurred and instead once the motion is complete Mario’s position 
  will be corrected by moving him backwards if he has entered an impossible 
  state" -> "occurred.  Instead, Mario’s position will be corrected (by 
  moving him backwards if he has entered an impossible state) once the 
  motion is complete."
- p. 4: "metal making" -> "metal, making"
- p. 4: "Time-of-check Time-of-use" -> "Time-Of-Check Time-Of-Use"
- p. 4: "TOCTOU glitch" -> "TOCTOU glitches"
- p. 4: "MIPS clips where" -> "MIPS clips, where"
- p. 6: "roof. . . then when the Yoshi is interacted with it" -> "roof.  
  Then, when the Yoshi is interacted with, it"
- p. 6: "weakness: improper correction of illegal state, an example of which 
  is" -> "weakness, namely improper correction of illegal state.  An example 
  of this weakness is"
- p. 6: "talk about" -> "discuss"
- p. 6: "universes. . . in SM64" -> "universes.  In SM64"
- p. 6: "any time and" -> "any time, and"
- p. 6: "NULL. . . but without" -> "NULL.  However, without"
- p. 7: "game: by" -> "game, i.e., by"
- p. 7: "in assembly and" -> "in assembly language and" 
- p. 8: "discipline the" -> "discipline, the"
- p. 8: In [23], it looks like the author names are mixed up (or maybe there
  is just extra puncutation where it shouldn't be)


==> reviews/gas-2024.txt <==
SUBMISSION: 1
TITLE: Super Mario in the Pernicious Kingdoms: Classifying glitches in old games


----------------------- REVIEW 1 ---------------------
SUBMISSION: 1
TITLE: Super Mario in the Pernicious Kingdoms: Classifying glitches in old games
AUTHORS: Llewellyn Forward, Io Limmer, Joseph Hallett and Dan Page

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Thia paper provides a comprehensive exploration of glitches in classic Super Mario games, delving into their classification and drawing parallels with conventional software bugs. The study is a commendable effort that not only contributes to the understanding of video game glitches but also bridges the gap between the gaming and software engineering communities. The emphasis on the positive perception of glitches in video games, where they contribute to the aesthetic and memorability of the gaming experience, adds a unique perspective to the paper. Overall, the paper is a well-structured and informative.

The paper successfully justifies the choice of Nintendo's Super Mario franchise, known for its iconic status and influence on the gaming industry, as the subject of study. The incorporation of a research question addressing the glitches speedrunners exploit and their relation to conventional software bugs provides a clear and focused objective for the study.

However, it would be beneficial for the paper to delve deeper into specific examples of glitches from the chosen Super Mario games, providing detailed analyses and comparisons to conventional software bugs. This would enhance the paper's contribution to the understanding of glitch manifestations and their potential similarities with traditional software issues.


----------------------- REVIEW 2 ---------------------
SUBMISSION: 1
TITLE: Super Mario in the Pernicious Kingdoms: Classifying glitches in old games
AUTHORS: Llewellyn Forward, Io Limmer, Joseph Hallett and Dan Page

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper "Super Mario in the Pernicious Kingdoms" delves into the realm of classic Super Mario games, dissecting 237 glitches across four iconic titles. Through the lens of the Seven Pernicious Kingdoms software defect taxonomy and the Common Weakness Enumeration, it dissects these glitches, highlighting the vulnerabilities leveraged by speedrunners to achieve remarkable feats within these games.

The study ambitiously seeks to classify these glitches by the weaknesses they exploit, uncovering seven novel weaknesses unique to gaming, absent from existing software defect taxonomies. By bridging the gap between conventional software bugs and gaming glitches, the paper offers insights into the peculiarities of these gaming anomalies.

This exploration holds significance as it sheds light on overlooked software defects—glitches previously perceived as distinctive quirks in gaming rather than conventional bugs. While some glitches mirror traditional software bugs, others reveal game-specific weaknesses, enabling speedrunners to exploit boundaries of game objects and error correction codes for unprecedented gameplay tactics.

The selection of classic Super Mario titles provides a rich landscape for analysis, given their historical significance, extensive scrutiny by speedrunning communities, and the abundance of well-documented glitches. Through this comprehensive examination, the paper not only unveils the intricacies of speedrunning techniques but also identifies critical gaps in prevailing software engineering taxonomies like CWE.

Overall, this research contributes to the understanding of software defects within the gaming realm, presenting a nuanced perspective on glitches that blur the lines between conventional bugs and game-specific anomalies. A more detailed analysis of the second part of the research question "...how do they relate to conventional software bugs?" would improve the overall quality of the paper.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 1
TITLE: Super Mario in the Pernicious Kingdoms: Classifying glitches in old games
AUTHORS: Llewellyn Forward, Io Limmer, Joseph Hallett and Dan Page

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
The authors study glitches that are exploited by speedrunners of 4 classic Super Mario games.

The paper was well-written and easy to read. However, even though the paper is about bugs, I would argue that it would be more at home at a conference like Conference on Games or Foundations of Digital Games. It was an interesting read but from a software engineering perspective, I think the relevance of the bugs of these old games is low. I think that the message of the paper would come across better if the target audience was speedrunners (or those looking for glitches in games that can be exploited) instead of software engineers (and hence CoG or FDG would be better venues). 


* RELEVANCE OF THE BUGS
As the authors indicate in Section 2, these bugs are (most likely) caused by a certain style of programming that is no longer necessary for modern gaming consoles. So the question is, how relevant the identified bug types are nowadays. From a software engineering/game development perspective, we tend to focus on bugs that hurt the gameplay. But these bugs seem to actually be appreciated by gamers and they are unlikely to occur... so I'm not sure that game devs will actually be hunting for these bugs in practice. In fact in the conclusion of the paper, the authors also argue that perhaps we should not fix these issues (as they make the game more fun).  


* CONFUSING TERMINOLOGY
The terminology used throughout the paper is a bit confusing - sometimes, the authors consider all glitches to be bugs (early in Section 1) and sometimes, they argue that some glitches (e.g. the ones exploited by speedrunners) are not considered bugs (later in Section 1). Another example of this is the 'Correct But Surprising Behavior' 'Weakness' in Table 4. Also, I know from experience that a 'glitch' can have many different meanings for game developers. I recommend that the authors firm up the used terminology.


MINOR COMMENTS
- I don't understand why the information in footnote 2 is relevant 🙂 I don't mind that Super Mario 2 is not included, but there are speedruns of Mario 2 as well, so I don't get why it being a 'rebranded' game is a reason for not including it in the study.
- Most of the information on page 2 is not that relevant for the paper.



==> reviews/icse-2024.txt <==
The ICSE2024 Program Committee (PC) has decided that your paper will
not be accepted and will not undergo revision for ICSE2024.

We had a rigorous review and discussion process (which, for each
paper, involved at least three program committee members and at least
one area chair).  Each paper is receiving one of four outcomes:
Accept, Conditional Accept, Revision, Reject. Your paper has received
the outcome “Reject”, and thus with regret, your paper will not be
published at ICSE 2024.

We hope you find the reviews and meta-review useful to advance your
work in the future.

We request you to consider submissions to other tracks at ICSE 2024
(those with a forthcoming submission date), workshops, and co-located
events. Please check the web page for the submission dates for other
tracks: https://conf.researchr.org/home/icse-2024

Our sincere thanks for your kind interest in ICSE2024. We hope you
will still be able to attend the conference in Portugal and we really
hope to see you there !


Best regards
ICSE 2024 Program Co-Chairs
Contact: abhik@comp.nus.edu.sg, mstorey@uvic.ca, icse2024@gmail.com


—
Review #160A
===========================================================================

Overall merit
-------------
1. Reject

Paper summary
-------------
This paper presents a study on the weaknesses encountered in four
Super Mario games, in an attempt to categorize them. The authors have
used a list of described weaknesses (glitches) available online. The
authors manually classified the weaknesses based on existing
taxonomies (i.e., Common Weakness Enumeration).

Overall Comments for authors
----------------------------
Overall, the paper has addressed an interesting topic. However, its
relevance to the SE community is not well justified, and some
technical details to ensure the rigor of the study are missing.

The first question that comes to mind when reading this submission is:
Why have the authors chosen to investigate the four earliest Mario
platforming games?

In the research question, the authors asked, “What glitches, bugs and
defects enable these runs, and how do they relate to conventional
software bugs as we examine Mario’s exploits not in the Mushroom
Kingdom, but the Pernicious Kingdoms [1] of software defects?” The
research question is not self-contained. More context or information
are required to understand it. For example, when saying "these runs",
what runs are the authors referring to?

Throughout the paper, the differences between bugs, defects, errors,
(security) vulnerabilities, flaws, and weaknesses are not clearly
defined. While these terms are not the same, it seems that they have
been used interchangeably in the paper.

In Section III. Method, it is a bit unclear how the authors performed
the coding of the weaknesses. Three researchers were involved in the
coding process, however, the steps followed to perform the analysis
are described at a very high level. There is too little
information. For example, the authors also mentioned that a
triangulation was performed. What does it entail?

In Section III.A, a description of the data source was provided. In
this description, the authors explained about the Super Mario Wiki.
However, it is not clear what data was collected and how.

The authors mentioned that due to a lack of skills, they were unable
to reproduce the glitches for Super Mario 64. Skills on the specific
game? It is unclear in the text what kind of skills are required to
use/reproduce the glitches. Also, it is unclear to what extent the
researchers involved in the analysis had the skills to
understand/reproduce/use the glitches.

“We examined 237 glitches for four games, mapping them to 32 codes.”
Do these 237 glitches come from three or four games? In the same
paragraph, the authors have mentioned that it was impossible to
reproduce the glitches for Super Mario 64.

The threats to validity (Section III.C) do not report any limitation
regarding the thematic analysis. How did the authors ensure the
reliability of the results?

A total of 21 glitches were categorized as “code quality”. If the
source code of any of the four games is unavailable (and not even
considered in this study), how can a glitch be reliably mapped to
“code quality” during the manual analysis?

The implications of the work should focus more on the actionable items
that researchers might exploit to design the next generation of
tools. The paper needs to provide clear insights that can be used to
improve over state of the art.

Strengths
---------
+ Interesting topic with some new insights;
+ Relatively well-written and easy-to-follow paper

Weaknesses
----------
- The submission lacks actionable results for SE community/practitioners;
- The novel aspects of the paper are unclear;
- Methodological details are clearly reported in the text

Comments on Rigor
-----------------
Several steps followed in the data collection and qualitative analysis
are not well-defined. For example, in Section III.A, the authors have
not provided any information about how the data was collected. If the
data collection was performed manually, there are many other threats
to validity that must be discussed in the paper. A more detailed list
of other soundness issues was added to the overall comments for the
authors section.

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
One of the main limitations was that I felt the importance of the
insights for the SE research community and practitioners was not
clearly discussed in the submission. What are strong actionable
findings that the SE community can use? How can practitioners,
especially game developers, benefit from the results of this paper?

Comments on Novelty
-------------------
The novel aspects of the paper were not clearly motivated. The authors
have presented a couple of other studies that also attempted to
classify glitches in games. How does the results of this paper compare
to the previous literature? The authors have shown 7 new categories of
weakness. A more detailed discussion and comparison to the
state-of-the-art would improve the paper.

Comments on Verifiability and Transparency
------------------------------------------
Thanks for providing and sharing the supplementary material, which
helps to clarify some of my questions. Just some minor suggestions:
- Add a proper license file
- Add a README file explaining what the supplementary material
  contains and how one can use it

From the text, it is not quite clear how the data was collected. Did
the authors use some kind of framework, or was the collection manual?
Without a clear description of the data collection steps and not
making the information (i.e., code) available, it is difficult to
verify or replicate the study.

Comments on Presentation
------------------------
Overall, the paper is easy to read and understand. It contains some
pictures to aid understanding and some tables to show the results of
the qualitative analysis. I have a few comments to improve the
presentation:
The text in the Background section did not clearly relate or point out
to Figure 1.
CVE databases (Section III.A) -> It is the first time in the paper
this abbreviation is mentioned. It is important to explain what it
stands for because it can mean different things depending on the
domain.

“This happens becomes on every frame Mario’s position is updated on
the basis of his current velocity.” The sentence is a bit confusing,
particularly because of "happens becomes".


Review #160B
===========================================================================

Overall merit
-------------
1. Reject

Paper summary
-------------
This paper presented a case study of software defects on Super Mario
games that speedrunners might leverage using the taxonomy of Seven
Pernicious Kingdoms and CWEs. They also found 7 new weaknesses for
games.

Overall Comments for authors
----------------------------
I volunteer to review this paper because I watch online speedrunning
challenges and found the topic really fun. But I do believe not
everyone in the SE community is familiar with the background. So
please consider providing a bit more information in the abstract and
the beginning of the introduction.

I suggest the authors organize the introduction in a better way in
terms of clarifying the motivations and goals of the study. It is
unclear why (1) we should care specifically about the glitches in
SuperMario games (2) we should understand how the glitches relate to
standard software vulnerabilities (3) specifically if Nintendo makes
less mistakes over time (as stated in the beginning of Intro) (4) we
should focus on the glitches speedrunners take advantage of. In
general, how does this study contribute to the SE community? Though
many of my friends and myself are fans of SuperMario, I still think
the establishment of the contribution of this paper is weak. Also,
since the only 4 cases being selected range from 1985 to 1996, I am
not convinced these 4 case studies can answer the question of “Did
Nintendo make less mistakes as time went on”.

I believe both CWEs and 7PKs are established taxonomies. I might not
get the novelty of the paper when the 7 newly found weaknesses (that
CWEs might miss) are under the 7PKs.

I personally like reading the background of Super Mario in Section
II-A, but I am not sure how learning that long history helps with
understanding the paper. BTW I believe Bobomb should be Bob-Omb.

Though the authors mentioned several times in the results section (IV)
that it is surprising/unsurprising that a certain PK is missing, I did
not capture the explanations provided by the authors. Or honestly, I
am not sure how to interpret the results in the context of games and
glitches: informally, this is about the classic “so what” question for
a research paper - you can categorize some of the glitches, so what?

In general, I think this paper is fun to read. But to qualify as a
research paper, the authors may need to spend extra effort on clearly
presenting the motivation, the goals, the research questions and the
research value/contribution.

Strengths
---------
- Quite a fun topic. I give credits to the authors on using SuperMario
  related terms to form some of their text in an adorable way.
- I appreciate the authors presenting the characters in the games to
  “jog the readers’ memory”.

Weaknesses
----------
- The motivation and contribution in this paper are unclear. What can
  we learn from this paper? Since ICSE is a research venue for SE,
  what is the main research value of this paper?
- It is unclear how the authors select the software under test and the
  properties to investigate (i.e., SuperMario glitches in
  speedrunning).
- The novelty of the new weakness discovery may not stand.

Artifact Assessment
-------------------
4. Good (largely as promised)

Comments on Rigor
-----------------
The study includes 4 Super Mario games to explore the glitches
leverage for speedrunning. This can be a case study but may not
generalize to provide enough information for a high level
understanding of a given problem (though I am not quite sure what is
the most appropriate research problem for the proposed study).

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
Video games and software defects/vulnerabilities are relevant topics
in the SE community. Though the contribution of this paper is unclear
for the SE community.

Comments on Novelty
-------------------
It is a fun and new study to investigate the glitches leveraged by
speedrunners in SuperMario regarding the categorization of 7PKs and
CWEs. But it is questionable if the novelty is significant enough as a
research paper for ICSE.

Comments on Verifiability and Transparency
------------------------------------------
The authors submitted supplementary materials including the code, the
analysis results and the source of the paper (though the .tex file of
the original paper may not be necessary).

Comments on Presentation
------------------------
Fig 2 and 3 can be improved or even replaced by a table for better
reading experience, especially considering the information in these
two figures are just replicas from others’ papers. Figure 4
presentation can be confusing to understand the glitch. It seems the
authors want to leverage notions in a CFG-style diagram, but it is
hard to capture the underlying mechanism of the glitch.




Review #160C
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The paper focuses on four software systems, specifically four classic
Super Mario games and analyzes a set of bugs (glitches). To classify
the glitches a defect taxonomy and the Common Weakness Enumeration are
used. Authors classify the glitches based on the weaknesses that
enable them. Data analysis has identified that there are 7 new
weaknesses that are not covered by current software weakness
taxonomies.

Overall Comments for authors
----------------------------
The paper addresses a surely interesting topic but it is not clear how
it specifically relates to ICSE and SE communities. Moreover, what are
the research contributions that it makes and how can the community
learn from the results and use them in practice?  The motivation for
the study is not clear. Moreover, considering that the games are,
although notorious and still running, surely not developed with modern
languages, so why focus on older games rather than on new ones?  In
the validation part of the paper (section II -Method) authors state to
carry out a historical case study following the recently disclosed ACM
guidelines, and a thematic analysis. However, the case study has very
little to no details of planning and design. Same applies to the
thematic analysis. Many details on the process are not provided. AS
so, the study, although provides a link with material, is not
replicable or reproducible in any way.  Again, what are the research
questions? what authors claim to be the RQ is actually inclusive of
many aspects.

Strengths
---------
+ addresses issues on real data of video games

Weaknesses
----------
- motivations of the study
- contribution that the findings make to the SE field
- description of the empirical studies (historical case study and
  thematic analysis

Comments on Rigor
-----------------
In their study, authors study four games and analyze a large set of
glitches through a historical case study and a thematic
analysis. However, the process/method adopted has not been rigorously
addressed.

Comments on the Relevance of the Contribution to SE
---------------------------------------------------
The paper does not explicit the contribution to SE and to the
research/practice community. The takeaway message and how the findings
of the study can be used are not foreseen

Comments on Verifiability and Transparency
------------------------------------------
Material is made available through an online link.
In terms of verifiability, the description of the study (both for the
historical case study and the thematic analysis) is lacking several
details, making the study unable to be replicated by other researchers

Comments on Presentation
------------------------
Presentation of approach and empirical validation, as well as results
is not straightforward. Very confusing.



Review #160D
===========================================================================

Meta-Review Recommendation before Revision
------------------------------------------
D. Reject

Strengths
---------
The reviewers agree that the paper tackles a relevant topic for the
scope of the conference. Among others, strengths identified relate to
(i) interesting topic which is appropriately written, (ii) idea that
addresses issues related to a classic and well known video game.

Weaknesses
----------
However, reviewers also share several important concerns related to:
(i) relevance to the SE community not justified and novelty unclear
(ii) several methodological details missing for example how data was
collected and qualitative analysis conducted (iii) actionable and
practical takeaway for researchers and practitioners

Meta-review comments for Authors
--------------------------------
Thank you for your submission. Following to reviews and discussions,
reviewers have agreed that the paper cannot be accepted to ICSE 2024
in its current form. We hope you find the reviews and comments helpful
in revising the paper. We would like to wish you the best of luck in
improving your manuscript in future iterations.

